A Mean Field Games Model for Cryptocurrency Mining

We propose a mean field game model to study the question of how centralization of reward and computational power occur in Bitcoin-like cryptocurrencies. Miners compete against each other for mining rewards by increasing their computational power. This leads to a novel mean field game of jump intensity control, which we solve explicitly for miners maximizing exponential utility, and handle numerically in the case of miners with power utilities. We show that the heterogeneity of their initial wealth distribution leads to greater imbalance of the reward distribution, and increased wealth heterogeneity over time, or a "rich get richer" effect. This concentration phenomenon is aggravated by a higher bitcoin mining reward, and reduced by competition. Additionally, an advantaged miner with cost advantages such as access to cheaper electricity, contributes a significant amount of computational power in equilibrium, unaffected by competition from less efficient miners. Hence, cost efficiency can also result in the type of centralization seen among miners of cryptocurrencies.

==> Data/m.csv <==
x,m0,m30,m45,m60,m90
0,3.52E-72,3.52E-72,3.52E-72,3.52E-72,3.52E-72
0.25,8.64E-72,8.64E-72,8.64E-72,8.64E-72,8.64E-72
0.5,2.12E-71,2.12E-71,2.12E-71,2.12E-71,2.12E-71
0.75,5.18E-71,5.18E-71,5.18E-71,5.18E-71,5.18E-71
1,1.26E-70,1.26E-70,1.26E-70,1.26E-70,1.26E-70
1.25,3.07E-70,3.07E-70,3.07E-70,3.07E-70,3.07E-70
1.5,7.45E-70,7.45E-70,7.45E-70,7.45E-70,7.45E-70
1.75,1.80E-69,1.80E-69,1.80E-69,1.80E-69,1.80E-69
2,4.35E-69,4.35E-69,4.35E-69,4.35E-69,4.35E-69
2.25,1.05E-68,1.05E-68,1.05E-68,1.05E-68,1.05E-68
2.5,2.52E-68,2.52E-68,2.52E-68,2.52E-68,2.52E-68
2.75,6.03E-68,6.03E-68,6.03E-68,6.03E-68,6.03E-68
3,1.44E-67,1.44E-67,1.44E-67,1.44E-67,1.44E-67
3.25,3.43E-67,3.43E-67,3.43E-67,3.43E-67,3.43E-67
3.5,8.16E-67,8.16E-67,8.16E-67,8.16E-67,8.16E-67
3.75,1.94E-66,1.94E-66,1.94E-66,1.94E-66,1.94E-66
4,4.58E-66,4.58E-66,4.58E-66,4.58E-66,4.58E-66
4.25,1.08E-65,1.08E-65,1.08E-65,1.08E-65,1.08E-65
4.5,2.55E-65,2.55E-65,2.55E-65,2.55E-65,2.55E-65
4.75,5.98E-65,5.98E-65,5.98E-65,5.98E-65,5.98E-65
5,1.40E-64,1.40E-64,1.40E-64,1.40E-64,1.40E-64
5.25,3.27E-64,3.27E-64,3.27E-64,3.27E-64,3.27E-64
5.5,7.63E-64,7.63E-64,7.63E-64,7.63E-64,7.63E-64
5.75,1.77E-63,1.77E-63,1.77E-63,1.77E-63,1.77E-63
6,4.11E-63,4.11E-63,4.11E-63,4.11E-63,4.11E-63
6.25,9.52E-63,9.52E-63,9.52E-63,9.52E-63,9.52E-63
6.5,2.20E-62,2.20E-62,2.20E-62,2.20E-62,2.20E-62
6.75,5.06E-62,5.06E-62,5.06E-62,5.06E-62,5.06E-62
7,1.16E-61,1.16E-61,1.16E-61,1.16E-61,1.16E-61
7.25,2.66E-61,2.66E-61,2.66E-61,2.66E-61,2.66E-61
7.5,6.08E-61,6.08E-61,6.08E-61,6.08E-61,6.08E-61
7.75,1.38E-60,1.38E-60,1.38E-60,1.38E-60,1.38E-60
8,3.15E-60,3.15E-60,3.15E-60,3.15E-60,3.15E-60
8.25,7.14E-60,7.14E-60,7.14E-60,7.14E-60,7.14E-60
8.5,1.61E-59,1.61E-59,1.61E-59,1.61E-59,1.61E-59
8.75,3.64E-59,3.64E-59,3.64E-59,3.64E-59,3.64E-59
9,8.20E-59,8.20E-59,8.20E-59,8.20E-59,8.20E-59
9.25,1.84E-58,1.84E-58,1.84E-58,1.84E-58,1.84E-58
9.5,4.12E-58,4.12E-58,4.12E-58,4.12E-58,4.12E-58
9.75,9.21E-58,9.21E-58,9.21E-58,9.21E-58,9.21E-58
10,2.05E-57,2.05E-57,2.05E-57,2.05E-57,2.05E-57
10.25,4.56E-57,4.56E-57,4.56E-57,4.56E-57,4.56E-57
10.5,1.01E-56,1.01E-56,1.01E-56,1.01E-56,1.01E-56
10.75,2.24E-56,2.24E-56,2.24E-56,2.24E-56,2.24E-56
11,4.94E-56,4.94E-56,4.94E-56,4.94E-56,4.94E-56
11.25,1.09E-55,1.09E-55,1.09E-55,1.09E-55,1.09E-55
11.5,2.38E-55,2.38E-55,2.38E-55,2.38E-55,2.38E-55
11.75,5.22E-55,5.22E-55,5.22E-55,5.22E-55,5.22E-55
12,1.14E-54,1.14E-54,1.14E-54,1.14E-54,1.14E-54
12.25,2.48E-54,2.48E-54,2.48E-54,2.48E-54,2.48E-54
12.5,5.40E-54,5.40E-54,5.40E-54,5.40E-54,5.40E-54
12.75,1.17E-53,1.17E-53,1.17E-53,1.17E-53,1.17E-53
13,2.53E-53,2.53E-53,2.53E-53,2.53E-53,2.53E-53
13.25,5.46E-53,5.46E-53,5.46E-53,5.46E-53,5.46E-53
13.5,1.17E-52,1.17E-52,1.17E-52,1.17E-52,1.17E-52
13.75,2.52E-52,2.52E-52,2.52E-52,2.52E-52,2.52E-52
14,5.40E-52,5.40E-52,5.40E-52,5.40E-52,5.40E-52
14.25,1.15E-51,1.15E-51,1.15E-51,1.15E-51,1.15E-51
14.5,2.46E-51,2.46E-51,2.46E-51,2.46E-51,2.46E-51
14.75,5.22E-51,5.22E-51,5.22E-51,5.22E-51,5.22E-51
15,1.11E-50,1.11E-50,1.11E-50,1.11E-50,1.11E-50
15.25,2.34E-50,2.34E-50,2.34E-50,2.34E-50,2.34E-50
15.5,4.93E-50,4.93E-50,4.93E-50,4.93E-50,4.93E-50
15.75,1.04E-49,1.04E-49,1.04E-49,1.04E-49,1.04E-49
16,2.18E-49,2.18E-49,2.18E-49,2.18E-49,2.18E-49
16.25,4.56E-49,4.56E-49,4.56E-49,4.56E-49,4.56E-49
16.5,9.52E-49,9.52E-49,9.52E-49,9.52E-49,9.52E-49
16.75,1.98E-48,1.98E-48,1.98E-48,1.98E-48,1.98E-48
17,4.12E-48,4.12E-48,4.12E-48,4.12E-48,4.12E-48
17.25,8.54E-48,8.54E-48,8.54E-48,8.54E-48,8.54E-48
17.5,1.76E-47,1.76E-47,1.76E-47,1.76E-47,1.76E-47
17.75,3.64E-47,3.64E-47,3.64E-47,3.64E-47,3.64E-47
18,7.49E-47,7.49E-47,7.49E-47,7.49E-47,7.49E-47
18.25,1.54E-46,1.54E-46,1.54E-46,1.54E-46,1.54E-46
18.5,3.14E-46,3.14E-46,3.14E-46,3.14E-46,3.14E-46
18.75,6.42E-46,6.42E-46,6.42E-46,6.42E-46,6.42E-46
19,1.31E-45,1.31E-45,1.31E-45,1.31E-45,1.31E-45
19.25,2.66E-45,2.66E-45,2.66E-45,2.66E-45,2.66E-45
19.5,5.38E-45,5.38E-45,5.38E-45,5.38E-45,5.38E-45
19.75,1.09E-44,1.09E-44,1.09E-44,1.09E-44,1.09E-44
20,2.19E-44,2.19E-44,2.19E-44,2.19E-44,2.19E-44
20.25,4.41E-44,4.41E-44,4.41E-44,4.41E-44,4.41E-44
20.5,8.85E-44,8.85E-44,8.85E-44,8.85E-44,8.85E-44
20.75,1.77E-43,1.77E-43,1.77E-43,1.77E-43,1.77E-43
21,3.54E-43,3.54E-43,3.54E-43,3.54E-43,3.54E-43
21.25,7.04E-43,7.04E-43,7.04E-43,7.04E-43,7.04E-43
21.5,1.40E-42,1.40E-42,1.40E-42,1.40E-42,1.40E-42
21.75,2.77E-42,2.77E-42,2.77E-42,2.77E-42,2.77E-42
22,5.48E-42,5.48E-42,5.48E-42,5.48E-42,5.48E-42
22.25,1.08E-41,1.08E-41,1.08E-41,1.08E-41,1.08E-41
22.5,2.12E-41,2.12E-41,2.12E-41,2.12E-41,2.12E-41
22.75,4.16E-41,4.16E-41,4.16E-41,4.16E-41,4.16E-41
23,8.15E-41,8.15E-41,8.15E-41,8.15E-41,8.15E-41
23.25,1.59E-40,1.59E-40,1.59E-40,1.59E-40,1.59E-40
23.5,3.10E-40,3.10E-40,3.10E-40,3.10E-40,3.10E-40
23.75,6.01E-40,6.01E-40,6.01E-40,6.01E-40,6.01E-40
24,1.16E-39,1.16E-39,1.16E-39,1.16E-39,1.16E-39
24.25,2.25E-39,2.25E-39,2.25E-39,2.25E-39,2.25E-39
24.5,4.34E-39,4.34E-39,4.34E-39,4.34E-39,4.34E-39
24.75,8.34E-39,8.34E-39,8.34E-39,8.34E-39,8.34E-39
25,1.60E-38,1.60E-38,1.60E-38,1.60E-38,1.60E-38
25.25,3.06E-38,3.06E-38,3.06E-38,3.06E-38,3.06E-38
25.5,5.84E-38,5.84E-38,5.84E-38,5.84E-38,5.84E-38
25.75,1.11E-37,1.11E-37,1.11E-37,1.11E-37,1.11E-37
26,2.11E-37,2.11E-37,2.11E-37,2.11E-37,2.11E-37
26.25,4.00E-37,4.00E-37,4.00E-37,4.00E-37,4.00E-37
26.5,7.56E-37,7.56E-37,7.56E-37,7.56E-37,7.56E-37
26.75,1.42E-36,1.42E-36,1.42E-36,1.42E-36,1.42E-36
27,2.68E-36,2.68E-36,2.68E-36,2.68E-36,2.68E-36
27.25,5.02E-36,5.02E-36,5.02E-36,5.02E-36,5.02E-36
27.5,9.39E-36,9.39E-36,9.39E-36,9.39E-36,9.39E-36
27.75,1.75E-35,1.75E-35,1.75E-35,1.75E-35,1.75E-35
28,3.26E-35,3.26E-35,3.26E-35,3.26E-35,3.26E-35
28.25,6.05E-35,6.05E-35,6.05E-35,6.05E-35,6.05E-35
28.5,1.12E-34,1.12E-34,1.12E-34,1.12E-34,1.12E-34
28.75,2.07E-34,2.07E-34,2.07E-34,2.07E-34,2.07E-34
29,3.82E-34,3.82E-34,3.82E-34,3.82E-34,3.82E-34
29.25,7.02E-34,7.02E-34,7.02E-34,7.02E-34,7.02E-34
29.5,1.29E-33,1.29E-33,1.29E-33,1.29E-33,1.29E-33
29.75,2.35E-33,2.35E-33,2.35E-33,2.35E-33,2.35E-33
30,4.29E-33,4.29E-33,4.29E-33,4.29E-33,4.29E-33
30.25,7.81E-33,7.81E-33,7.81E-33,7.81E-33,7.81E-33
30.5,1.42E-32,1.42E-32,1.42E-32,1.42E-32,1.42E-32
30.75,2.57E-32,2.57E-32,2.57E-32,2.57E-32,2.57E-32
31,4.64E-32,4.64E-32,4.64E-32,4.64E-32,4.64E-32
31.25,8.36E-32,8.36E-32,8.36E-32,8.36E-32,8.36E-32
31.5,1.50E-31,1.50E-31,1.50E-31,1.50E-31,1.50E-31
31.75,2.69E-31,2.69E-31,2.69E-31,2.69E-31,2.69E-31
32,4.82E-31,4.82E-31,4.82E-31,4.82E-31,4.82E-31
32.25,8.59E-31,8.59E-31,8.59E-31,8.59E-31,8.59E-31
32.5,1.53E-30,1.53E-30,1.53E-30,1.53E-30,1.53E-30
32.75,2.71E-30,2.71E-30,2.71E-30,2.71E-30,2.71E-30
33,4.80E-30,4.80E-30,4.80E-30,4.80E-30,4.80E-30
33.25,8.48E-30,8.48E-30,8.48E-30,8.48E-30,8.48E-30
33.5,1.49E-29,1.49E-29,1.49E-29,1.49E-29,1.49E-29
33.75,2.63E-29,2.63E-29,2.63E-29,2.63E-29,2.63E-29
34,4.60E-29,4.60E-29,4.60E-29,4.60E-29,4.60E-29
34.25,8.05E-29,8.05E-29,8.05E-29,8.05E-29,8.05E-29
34.5,1.40E-28,1.40E-28,1.40E-28,1.40E-28,1.40E-28
34.75,2.44E-28,2.44E-28,2.44E-28,2.44E-28,2.44E-28
35,4.24E-28,4.24E-28,4.24E-28,4.24E-28,4.24E-28
35.25,7.34E-28,7.34E-28,7.34E-28,7.34E-28,7.34E-28
35.5,1.27E-27,1.27E-27,1.27E-27,1.27E-27,1.27E-27
35.75,2.18E-27,2.18E-27,2.18E-27,2.18E-27,2.18E-27
36,3.75E-27,3.75E-27,3.75E-27,3.75E-27,3.75E-27
36.25,6.42E-27,6.42E-27,6.42E-27,6.42E-27,6.42E-27
36.5,1.10E-26,1.10E-26,1.10E-26,1.10E-26,1.10E-26
36.75,1.87E-26,1.87E-26,1.87E-26,1.87E-26,1.87E-26
37,3.19E-26,3.19E-26,3.19E-26,3.19E-26,3.19E-26
37.25,5.41E-26,5.41E-26,5.41E-26,5.41E-26,5.41E-26
37.5,9.15E-26,9.15E-26,9.15E-26,9.15E-26,9.15E-26
37.75,1.54E-25,1.54E-25,1.54E-25,1.54E-25,1.54E-25
38,2.60E-25,2.60E-25,2.60E-25,2.60E-25,2.60E-25
38.25,4.37E-25,4.37E-25,4.37E-25,4.37E-25,4.37E-25
38.5,7.32E-25,7.32E-25,7.32E-25,7.32E-25,7.32E-25
38.75,1.22E-24,1.22E-24,1.22E-24,1.22E-24,1.22E-24
39,2.04E-24,2.04E-24,2.04E-24,2.04E-24,2.04E-24
39.25,3.40E-24,3.40E-24,3.40E-24,3.40E-24,3.40E-24
39.5,5.63E-24,5.63E-24,5.63E-24,5.63E-24,5.63E-24
39.75,9.32E-24,9.32E-24,9.32E-24,9.32E-24,9.32E-24
40,1.54E-23,1.54E-23,1.54E-23,1.54E-23,1.54E-23
40.25,2.53E-23,2.53E-23,2.53E-23,2.53E-23,2.53E-23
40.5,4.16E-23,4.16E-23,4.16E-23,4.16E-23,4.16E-23
40.75,6.82E-23,6.82E-23,6.82E-23,6.82E-23,6.82E-23
41,1.11E-22,1.11E-22,1.11E-22,1.11E-22,1.11E-22
41.25,1.82E-22,1.82E-22,1.82E-22,1.82E-22,1.82E-22
41.5,2.95E-22,2.95E-22,2.95E-22,2.95E-22,2.95E-22
41.75,4.79E-22,4.79E-22,4.79E-22,4.79E-22,4.79E-22
42,7.76E-22,7.76E-22,7.76E-22,7.76E-22,7.76E-22
42.25,1.25E-21,1.25E-21,1.25E-21,1.25E-21,1.25E-21
42.5,2.02E-21,2.02E-21,2.02E-21,2.02E-21,2.02E-21
42.75,3.24E-21,3.24E-21,3.24E-21,3.24E-21,3.24E-21
43,5.19E-21,5.19E-21,5.19E-21,5.19E-21,5.19E-21
43.25,8.29E-21,8.29E-21,8.29E-21,8.29E-21,8.29E-21
43.5,1.32E-20,1.32E-20,1.32E-20,1.32E-20,1.32E-20
43.75,2.10E-20,2.10E-20,2.10E-20,2.10E-20,2.10E-20
44,3.33E-20,3.33E-20,3.33E-20,3.33E-20,3.33E-20
44.25,5.27E-20,5.27E-20,5.27E-20,5.27E-20,5.27E-20
44.5,8.32E-20,8.32E-20,8.32E-20,8.32E-20,8.32E-20
44.75,1.31E-19,1.31E-19,1.31E-19,1.31E-19,1.31E-19
45,2.06E-19,2.06E-19,2.06E-19,2.06E-19,2.06E-19
45.25,3.22E-19,3.22E-19,3.22E-19,3.22E-19,3.22E-19
45.5,5.03E-19,5.03E-19,5.03E-19,5.03E-19,5.03E-19
45.75,7.84E-19,7.84E-19,7.84E-19,7.84E-19,7.84E-19
46,1.22E-18,1.22E-18,1.22E-18,1.22E-18,1.22E-18
46.25,1.89E-18,1.89E-18,1.89E-18,1.89E-18,1.89E-18
46.5,2.92E-18,2.92E-18,2.92E-18,2.92E-18,2.92E-18
46.75,4.51E-18,4.51E-18,4.51E-18,4.51E-18,4.51E-18
47,6.95E-18,6.95E-18,6.95E-18,6.95E-18,6.95E-18
47.25,1.07E-17,1.07E-17,1.07E-17,1.07E-17,1.07E-17
47.5,1.63E-17,1.63E-17,1.63E-17,1.63E-17,1.63E-17
47.75,2.50E-17,2.50E-17,2.50E-17,2.50E-17,2.50E-17
48,3.80E-17,3.80E-17,3.80E-17,3.80E-17,3.80E-17
48.25,5.78E-17,5.78E-17,5.78E-17,5.78E-17,5.78E-17
48.5,8.76E-17,8.76E-17,8.76E-17,8.76E-17,8.76E-17
48.75,1.33E-16,1.33E-16,1.33E-16,1.33E-16,1.33E-16
49,2.00E-16,2.00E-16,2.00E-16,2.00E-16,2.00E-16
49.25,3.01E-16,3.01E-16,3.01E-16,3.01E-16,3.01E-16
49.5,4.52E-16,4.52E-16,4.52E-16,4.52E-16,4.52E-16
49.75,6.76E-16,6.76E-16,6.76E-16,6.76E-16,6.76E-16
50,1.01E-15,1.01E-15,1.01E-15,1.01E-15,1.01E-15
50.25,1.51E-15,1.51E-15,1.51E-15,1.51E-15,1.51E-15
50.5,2.24E-15,2.24E-15,2.24E-15,2.24E-15,2.24E-15
50.75,3.32E-15,3.32E-15,3.32E-15,3.32E-15,3.32E-15
51,4.91E-15,4.91E-15,4.91E-15,4.91E-15,4.91E-15
51.25,7.24E-15,7.24E-15,7.24E-15,7.24E-15,7.24E-15
51.5,1.06E-14,1.06E-14,1.06E-14,1.06E-14,1.06E-14
51.75,1.56E-14,1.56E-14,1.56E-14,1.56E-14,1.56E-14
52,2.29E-14,2.29E-14,2.29E-14,2.29E-14,2.29E-14
52.25,3.34E-14,3.34E-14,3.34E-14,3.34E-14,3.34E-14
52.5,4.87E-14,4.87E-14,4.87E-14,4.87E-14,4.87E-14
52.75,7.07E-14,7.07E-14,7.07E-14,7.07E-14,7.07E-14
53,1.03E-13,1.03E-13,1.03E-13,1.03E-13,1.03E-13
53.25,1.48E-13,1.48E-13,1.48E-13,1.48E-13,1.48E-13
53.5,2.14E-13,2.14E-13,2.14E-13,2.14E-13,2.14E-13
53.75,3.08E-13,3.08E-13,3.08E-13,3.08E-13,3.08E-13
54,4.42E-13,4.42E-13,4.42E-13,4.42E-13,4.42E-13
54.25,6.32E-13,6.32E-13,6.32E-13,6.32E-13,6.32E-13
54.5,9.03E-13,9.03E-13,9.03E-13,9.03E-13,9.03E-13
54.75,1.29E-12,1.29E-12,1.29E-12,1.29E-12,1.29E-12
55,1.83E-12,1.83E-12,1.83E-12,1.83E-12,1.83E-12
55.25,2.59E-12,2.59E-12,2.59E-12,2.59E-12,2.59E-12
55.5,3.66E-12,3.66E-12,3.66E-12,3.66E-12,3.66E-12
55.75,5.16E-12,5.16E-12,5.16E-12,5.16E-12,5.16E-12
56,7.26E-12,7.26E-12,7.26E-12,7.26E-12,7.26E-12
56.25,1.02E-11,1.02E-11,1.02E-11,1.02E-11,1.02E-11
56.5,1.43E-11,1.43E-11,1.43E-11,1.43E-11,1.43E-11
56.75,1.99E-11,1.99E-11,1.99E-11,1.99E-11,1.99E-11
57,2.77E-11,2.77E-11,2.77E-11,2.77E-11,2.77E-11
57.25,3.85E-11,3.85E-11,3.85E-11,3.85E-11,3.85E-11
57.5,5.34E-11,5.34E-11,5.34E-11,5.34E-11,5.34E-11
57.75,7.38E-11,7.38E-11,7.38E-11,7.38E-11,7.38E-11
58,1.02E-10,1.02E-10,1.02E-10,1.02E-10,1.02E-10
58.25,1.40E-10,1.40E-10,1.40E-10,1.40E-10,1.40E-10
58.5,1.92E-10,1.92E-10,1.92E-10,1.92E-10,1.92E-10
58.75,2.63E-10,2.63E-10,2.63E-10,2.63E-10,2.63E-10
59,3.59E-10,3.59E-10,3.59E-10,3.59E-10,3.59E-10
59.25,4.89E-10,4.89E-10,4.89E-10,4.89E-10,4.89E-10
59.5,6.64E-10,6.64E-10,6.64E-10,6.64E-10,6.64E-10
59.75,8.99E-10,8.99E-10,8.99E-10,8.99E-10,8.99E-10
60,1.22E-09,1.22E-09,1.22E-09,1.22E-09,1.22E-09
60.25,1.64E-09,1.64E-09,1.64E-09,1.64E-09,1.64E-09
60.5,2.20E-09,2.20E-09,2.20E-09,2.20E-09,2.20E-09
60.75,2.96E-09,2.96E-09,2.96E-09,2.96E-09,2.96E-09
61,3.95E-09,3.95E-09,3.95E-09,3.95E-09,3.95E-09
61.25,5.28E-09,5.28E-09,5.28E-09,5.28E-09,5.28E-09
61.5,7.03E-09,7.03E-09,7.03E-09,7.03E-09,7.03E-09
61.75,9.33E-09,9.33E-09,9.33E-09,9.33E-09,9.33E-09
62,1.24E-08,1.24E-08,1.24E-08,1.24E-08,1.24E-08
62.25,1.63E-08,1.63E-08,1.63E-08,1.63E-08,1.63E-08
62.5,2.15E-08,2.15E-08,2.15E-08,2.15E-08,2.15E-08
62.75,2.83E-08,2.83E-08,2.83E-08,2.83E-08,2.83E-08
63,3.71E-08,3.71E-08,3.71E-08,3.71E-08,3.71E-08
63.25,4.86E-08,4.86E-08,4.86E-08,4.86E-08,4.86E-08
63.5,6.34E-08,6.34E-08,6.34E-08,6.34E-08,6.34E-08
63.75,8.26E-08,8.26E-08,8.26E-08,8.26E-08,8.26E-08
64,1.07E-07,1.07E-07,1.07E-07,1.07E-07,1.07E-07
64.25,1.39E-07,1.39E-07,1.39E-07,1.39E-07,1.39E-07
64.5,1.79E-07,1.79E-07,1.79E-07,1.79E-07,1.79E-07
64.75,2.31E-07,2.31E-07,2.31E-07,2.31E-07,2.31E-07
65,2.97E-07,2.97E-07,2.97E-07,2.97E-07,2.97E-07
65.25,3.81E-07,3.81E-07,3.81E-07,3.81E-07,3.81E-07
65.5,4.88E-07,4.88E-07,4.88E-07,4.88E-07,4.88E-07
65.75,6.22E-07,6.22E-07,6.22E-07,6.22E-07,6.22E-07
66,7.92E-07,7.92E-07,7.92E-07,7.92E-07,7.92E-07
66.25,1.01E-06,1.01E-06,1.01E-06,1.01E-06,1.01E-06
66.5,1.27E-06,1.27E-06,1.27E-06,1.27E-06,1.27E-06
66.75,1.61E-06,1.61E-06,1.61E-06,1.61E-06,1.61E-06
67,2.03E-06,2.03E-06,2.03E-06,2.03E-06,2.03E-06
67.25,2.55E-06,2.55E-06,2.55E-06,2.55E-06,2.55E-06
67.5,3.20E-06,3.20E-06,3.20E-06,3.20E-06,3.20E-06
67.75,4.00E-06,4.00E-06,4.00E-06,4.00E-06,4.00E-06
68,4.99E-06,4.99E-06,4.99E-06,4.99E-06,4.99E-06
68.25,6.21E-06,6.21E-06,6.21E-06,6.21E-06,6.21E-06
68.5,7.71E-06,7.71E-06,7.71E-06,7.71E-06,7.71E-06
68.75,9.54E-06,9.54E-06,9.54E-06,9.54E-06,9.54E-06
69,1.18E-05,1.18E-05,1.18E-05,1.18E-05,1.18E-05
69.25,1.45E-05,1.45E-05,1.45E-05,1.45E-05,1.45E-05
69.5,1.79E-05,1.79E-05,1.79E-05,1.79E-05,1.79E-05
69.75,2.19E-05,2.19E-05,2.19E-05,2.19E-05,2.19E-05
70,2.68E-05,2.68E-05,2.68E-05,2.68E-05,2.68E-05
70.25,3.27E-05,3.27E-05,3.27E-05,3.27E-05,3.27E-05
70.5,3.97E-05,3.97E-05,3.97E-05,3.97E-05,3.97E-05
70.75,4.82E-05,4.82E-05,4.82E-05,4.82E-05,4.82E-05
71,5.84E-05,5.84E-05,5.84E-05,5.84E-05,5.84E-05
71.25,7.05E-05,7.05E-05,7.05E-05,7.05E-05,7.05E-05
71.5,8.50E-05,8.50E-05,8.50E-05,8.50E-05,8.50E-05
71.75,0.000102093,0.000102093,0.000102093,0.000102093,0.000102093
72,0.00012238,0.00012238,0.00012238,0.00012238,0.00012238
72.25,0.000146333,0.000146333,0.000146333,0.000146333,0.000146333
72.5,0.000174537,0.000174537,0.000174537,0.000174537,0.000174537
72.75,0.000207656,0.000207656,0.000207656,0.000207656,0.000207656
73,0.000246444,0.000246444,0.000246444,0.000246444,0.000246444
73.25,0.000291746,0.000291746,0.000291746,0.000291746,0.000291746
73.5,0.000344514,0.000344514,0.000344514,0.000344514,0.000344514
73.75,0.00040581,0.00040581,0.00040581,0.00040581,0.00040581
74,0.000476818,0.000476818,0.000476818,0.000476818,0.000476818
74.25,0.000558852,0.000558852,0.000558852,0.000558852,0.000558852
74.5,0.000653364,0.000653364,0.000653364,0.000653364,0.000653364
74.75,0.000761952,0.000761952,0.000761952,0.000761952,0.000761952
75,0.00088637,0.00088637,0.00088637,0.00088637,0.00088637
75.25,0.001028528,0.001028528,0.001028528,0.001028528,0.001028528
75.5,0.001190506,0.001190506,0.001190506,0.001190506,0.001190506
75.75,0.001374553,0.001374553,0.001374553,0.001374553,0.001374553
76,0.00158309,0.00158309,0.00158309,0.00158309,0.00158309
76.25,0.001818713,0.001818713,0.001818713,0.001818713,0.001818713
76.5,0.002084187,0.002313576,0.002313576,0.002313576,0.002313576
76.75,0.002382449,0.012625519,0.012625519,0.012625519,0.012625519
77,0.002716594,0.01769163,0.036831056,0.039840124,0.039840124
77.25,0.003089869,0.01473604,0.032136599,0.071946937,0.085868416
77.5,0.00350566,0.015781471,0.03038118,0.053640776,0.121917533
77.75,0.003967471,0.017220278,0.031041682,0.049172792,0.120604108
78,0.004478906,0.018790294,0.031988062,0.046877164,0.092904674
78.25,0.005043644,0.020411686,0.032907401,0.045280102,0.077037017
78.5,0.005665408,0.022047657,0.033752406,0.044074858,0.066622927
78.75,0.00634793,0.023679436,0.034542837,0.043172192,0.059393079
79,0.007094919,0.025299315,0.035312782,0.042534312,0.054223417
79.25,0.007910008,0.026907285,0.036094279,0.042137875,0.050459584
79.5,0.008796719,0.028508669,0.036913091,0.041965064,0.047691087
79.75,0.009758404,0.030112385,0.037788859,0.042000217,0.045649336
80,0.010798193,0.031729927,0.038736462,0.042227669,0.044156647
80.25,0.011918941,0.033375859,0.0397673,0.042631355,0.043097137
80.5,0.013123163,0.034887273,0.040733989,0.043196664,0.042396745
80.75,0.014412975,0.036340995,0.041555585,0.043530886,0.042005893
81,0.015790032,0.037738847,0.042293649,0.043728503,0.041882326
81.25,0.017255464,0.039079756,0.042962043,0.043857728,0.041568073
81.5,0.018809815,0.040362298,0.043569599,0.043947961,0.041142249
81.75,0.020452985,0.041585205,0.044123808,0.044015294,0.040688023
82,0.022184167,0.04274748,0.04463078,0.044068612,0.04024327
82.25,0.0240018,0.043848316,0.045094836,0.044112016,0.039823783
82.5,0.025903519,0.044886916,0.045518313,0.044146092,0.039433984
82.75,0.027886113,0.045862255,0.045901585,0.04416866,0.039072497
83,0.029945493,0.046772833,0.04624318,0.044175311,0.038735151
83.25,0.032076665,0.047616451,0.04653992,0.044159934,0.03841641
83.5,0.034273718,0.048390098,0.046787039,0.044115251,0.03810979
83.75,0.036529817,0.049096981,0.046985932,0.044033219,0.037807645
84,0.038837211,0.049737678,0.047140598,0.043923217,0.037500812
84.25,0.041187254,0.050312713,0.047253355,0.043790079,0.037178859
84.5,0.043570435,0.050822709,0.047326165,0.043636583,0.036851174
84.75,0.045976428,0.051268414,0.047360751,0.043464388,0.036522458
85,0.048394145,0.051650696,0.04735858,0.043274407,0.036194613
85.25,0.050811811,0.051970533,0.047320867,0.043067053,0.035868046
85.5,0.05321705,0.052228996,0.04724862,0.042842432,0.035542386
85.75,0.055596977,0.052427253,0.047142721,0.042600505,0.035216909
86,0.057938311,0.052566573,0.047004021,0.042341251,0.034890796
86.25,0.060227486,0.052648356,0.046833451,0.042064824,0.034563271
86.5,0.062450787,0.052674178,0.046632143,0.041771695,0.034233687
86.75,0.064594472,0.05264583,0.046401547,0.041462782,0.033901594
87,0.066644921,0.052565027,0.046143094,0.041139536,0.033566823
87.25,0.068588771,0.052433517,0.045858096,0.040802932,0.033229634
87.5,0.070413065,0.052253095,0.045547807,0.040453744,0.032890902
87.75,0.072105392,0.052025594,0.045213429,0.040092619,0.03255098
88,0.073654028,0.051752882,0.044856118,0.039720129,0.032209989
88.25,0.075048069,0.051436853,0.044477,0.039336808,0.031867948
88.5,0.076277563,0.051079427,0.044077176,0.038943183,0.031524842
88.75,0.077333623,0.050682538,0.043657738,0.038539794,0.031180664
89,0.078208539,0.050248136,0.043219779,0.038127208,0.030835437
89.25,0.078895866,0.049778179,0.042764392,0.037706024,0.030489221
89.5,0.079390509,0.049274623,0.04229267,0.037276864,0.030142116
89.75,0.079688783,0.048739418,0.041805696,0.03684036,0.029794255
90,0.079788456,0.048174488,0.041304516,0.036397123,0.029445799
90.25,0.079688783,0.047581739,0.040790148,0.035947705,0.029096924
90.5,0.079390509,0.046963055,0.04026358,0.035492628,0.028747796
90.75,0.078895866,0.046320293,0.039725773,0.035032392,0.028398537
91,0.078208539,0.045655284,0.039177663,0.034567483,0.028049251
91.25,0.077333623,0.044969823,0.038620162,0.034098377,0.02770004
91.5,0.076277563,0.044265672,0.03805416,0.033625541,0.027351006
91.75,0.075048069,0.043544554,0.037480525,0.033149437,0.027002258
92,0.073654028,0.042808153,0.036900102,0.032670516,0.026653909
92.25,0.072105392,0.042058109,0.036313712,0.032189222,0.026306075
92.5,0.070413065,0.041296015,0.035722151,0.031705983,0.025958874
92.75,0.068588771,0.04052342,0.03512619,0.031221214,0.025612421
93,0.066644921,0.039741821,0.034526573,0.030735313,0.025266831
93.25,0.064594472,0.038952668,0.033924015,0.03024866,0.024922212
93.5,0.062450787,0.03815736,0.033319209,0.029761622,0.024578668
93.75,0.060227486,0.037357244,0.032712819,0.029274552,0.024236298
94,0.057938311,0.036553616,0.032105488,0.028787793,0.023895197
94.25,0.055596977,0.035747721,0.03149783,0.028301676,0.023555459
94.5,0.05321705,0.03494075,0.030890438,0.027816518,0.023217177
94.75,0.050811811,0.03413384,0.030283879,0.027332627,0.022880442
95,0.048394145,0.03332808,0.029678695,0.026850298,0.022545342
95.25,0.045976428,0.032524502,0.029075407,0.026369815,0.022211965
95.5,0.043570435,0.031724088,0.028474508,0.025891447,0.021880394
95.75,0.041187254,0.030927768,0.027876471,0.025415453,0.021550709
96,0.038837211,0.030136421,0.027281745,0.02494208,0.021222988
96.25,0.036529817,0.029350876,0.026690753,0.024471564,0.020897305
96.5,0.034273718,0.028571912,0.026103902,0.024004128,0.020573733
96.75,0.032076665,0.027800258,0.02552157,0.023539987,0.020252339
97,0.029945493,0.027036598,0.02494412,0.023079342,0.019933191
97.25,0.027886113,0.026281567,0.024371891,0.022622388,0.019616352
97.5,0.025903519,0.025535755,0.023805201,0.022169306,0.019301883
97.75,0.0240018,0.024799706,0.023244349,0.021720269,0.018989844
98,0.022184167,0.024073924,0.022689615,0.02127544,0.018680291
98.25,0.020452985,0.023358866,0.022141258,0.020834971,0.018373277
98.5,0.018809815,0.022654953,0.021599521,0.020399007,0.018068853
98.75,0.017255464,0.021962562,0.021064627,0.019967681,0.017767069
99,0.015790032,0.021282033,0.020536782,0.019541119,0.017467969
99.25,0.014412975,0.020613671,0.020016176,0.019119437,0.017171597
99.5,0.013123163,0.019957743,0.01950298,0.018702745,0.016877995
99.75,0.011918941,0.019314483,0.018997351,0.018291142,0.016587201
100,0.010798193,0.018684091,0.018499431,0.01788472,0.016299252
100.25,0.009758404,0.018066735,0.018009344,0.017483563,0.016014182
100.5,0.008796719,0.017462554,0.017527204,0.017087749,0.015732023
100.75,0.007910008,0.016871659,0.017053108,0.016697346,0.015452804
101,0.007094919,0.016294131,0.016587139,0.016312416,0.015176554
101.25,0.00634793,0.015730027,0.016129369,0.015933016,0.014903297
101.5,0.005665408,0.015179378,0.015679858,0.015559194,0.014633058
101.75,0.005043644,0.014642192,0.015238651,0.015190991,0.014365856
102,0.004478906,0.014118454,0.014805786,0.014828444,0.014101712
102.25,0.003967471,0.013608129,0.014381285,0.014471583,0.013840643
102.5,0.00350566,0.013111161,0.013965165,0.014120432,0.013582664
102.75,0.003089869,0.012627478,0.013557427,0.013775008,0.013327788
103,0.002716594,0.012156989,0.013158068,0.013435326,0.013076028
103.25,0.002382449,0.011699585,0.012767073,0.013101394,0.012827393
103.5,0.002084187,0.011255146,0.012384419,0.012773213,0.012581892
103.75,0.001818713,0.010823535,0.012010074,0.012450782,0.012339531
104,0.00158309,0.010404602,0.011644,0.012134095,0.012100314
104.25,0.001374553,0.009998188,0.01128615,0.01182314,0.011864245
104.5,0.001190506,0.00960412,0.010936472,0.011517903,0.011631325
104.75,0.001028528,0.009222218,0.010594904,0.011218364,0.011401555
105,0.00088637,0.008852289,0.010261382,0.0109245,0.011174933
105.25,0.000761952,0.008494136,0.009935833,0.010636284,0.010951457
105.5,0.000653364,0.008147553,0.009618182,0.010353687,0.010731122
105.75,0.000558852,0.007812327,0.009308345,0.010076674,0.010513922
106,0.000476818,0.00748824,0.009006235,0.009805209,0.01029985
106.25,0.00040581,0.007175069,0.008711763,0.009539253,0.0100889
106.5,0.000344514,0.006872587,0.008424833,0.009278761,0.00988106
106.75,0.000291746,0.006580564,0.008145346,0.009023691,0.00967632
107,0.000246444,0.006298766,0.007873199,0.008773993,0.009474669
107.25,0.000207656,0.006026956,0.007608289,0.008529617,0.009276094
107.5,0.000174537,0.005764899,0.007350507,0.008290512,0.009080581
107.75,0.000146333,0.005512354,0.007099742,0.008056622,0.008888115
108,0.00012238,0.005269083,0.006855881,0.007827892,0.00869868
108.25,0.000102093,0.005034847,0.006618811,0.007604263,0.008512259
108.5,8.50E-05,0.004809405,0.006388414,0.007385676,0.008328834
108.75,7.05E-05,0.004592521,0.006164573,0.007172068,0.008148386
109,5.84E-05,0.004383956,0.005947168,0.006963378,0.007970897
109.25,4.82E-05,0.004183476,0.005736079,0.00675954,0.007796346
109.5,3.97E-05,0.003990846,0.005531185,0.00656049,0.00762471
109.75,3.27E-05,0.003805834,0.005332364,0.006366161,0.00745597
110,2.68E-05,0.003628211,0.005139494,0.006176485,0.007290102
110.25,2.19E-05,0.003457751,0.004952452,0.005991395,0.007127083
110.5,1.79E-05,0.003294231,0.004771114,0.005810821,0.006966889
110.75,1.45E-05,0.003137429,0.00459536,0.005634694,0.006809495
111,1.18E-05,0.002987128,0.004425066,0.005462943,0.006654877
111.25,9.54E-06,0.002843117,0.004260109,0.005295497,0.00650301
111.5,7.71E-06,0.002705183,0.004100369,0.005132286,0.006353866
111.75,6.21E-06,0.002573123,0.003945724,0.004973237,0.00620742
112,4.99E-06,0.002446734,0.003796054,0.004818278,0.006063644
112.25,4.00E-06,0.002325818,0.003651239,0.004667339,0.005922511
112.5,3.20E-06,0.002210182,0.003511161,0.004520347,0.005783993
112.75,2.55E-06,0.002099637,0.003375702,0.004377229,0.005648063
113,2.03E-06,0.001993998,0.003244745,0.004237914,0.005514691
113.25,1.61E-06,0.001893084,0.003118176,0.00410233,0.005383848
113.5,1.27E-06,0.001796719,0.00299588,0.003970405,0.005255507
113.75,1.01E-06,0.001704732,0.002877746,0.003842067,0.005129636
114,7.92E-07,0.001616956,0.002763661,0.003717246,0.005006207
114.25,6.22E-07,0.001533229,0.002653517,0.003595871,0.00488519
114.5,4.88E-07,0.001453391,0.002547205,0.003477871,0.004766555
114.75,3.81E-07,0.00137729,0.00244462,0.003363176,0.004650272
115,2.97E-07,0.001304777,0.002345655,0.003251716,0.00453631
115.25,2.31E-07,0.001235706,0.002250209,0.003143423,0.004424639
115.5,1.79E-07,0.001169937,0.00215818,0.003038228,0.004315229
115.75,1.39E-07,0.001107334,0.002069468,0.002936063,0.004208048
116,1.07E-07,0.001047766,0.001983976,0.002836861,0.004103066
116.25,8.26E-08,0.000991105,0.001901607,0.002740556,0.004000253
116.5,6.34E-08,0.000937227,0.001822269,0.002647081,0.003899578
116.75,4.86E-08,0.000886014,0.001745867,0.002556372,0.00380101
117,3.71E-08,0.000837349,0.001672314,0.002468364,0.003704518
117.25,2.83E-08,0.000791123,0.001601518,0.002382993,0.003610071
117.5,2.15E-08,0.000747227,0.001533396,0.002300198,0.00351764
117.75,1.63E-08,0.000705559,0.00146786,0.002219915,0.003427192
118,1.24E-08,0.000666017,0.00140483,0.002142084,0.003338699
118.25,9.33E-09,0.000628507,0.001344223,0.002066645,0.003252129
118.5,7.03E-09,0.000592935,0.001285961,0.001993537,0.003167452
118.75,5.28E-09,0.000559213,0.001229967,0.001922704,0.003084637
119,3.95E-09,0.000527255,0.001176165,0.001854087,0.003003656
119.25,2.96E-09,0.000496979,0.001124483,0.001787629,0.002924477
119.5,2.20E-09,0.000468305,0.001074848,0.001723275,0.002847071
119.75,1.64E-09,0.000441157,0.00102719,0.00166097,0.002771409
120,1.22E-09,0.000415463,0.000981443,0.00160066,0.00269746
120.25,8.99E-10,0.000391152,0.000937539,0.001542293,0.002625196
120.5,6.64E-10,0.000368158,0.000895415,0.001485815,0.002554588
120.75,4.89E-10,0.000346416,0.000855007,0.001431177,0.002485606
121,3.59E-10,0.000325864,0.000816255,0.001378328,0.002418222
121.25,2.63E-10,0.000306444,0.0007791,0.001327219,0.002352408
121.5,1.92E-10,0.000288099,0.000743485,0.001277802,0.002288136
121.75,1.40E-10,0.000270774,0.000709352,0.00123003,0.002225376
122,1.02E-10,0.000254419,0.000676648,0.001183856,0.002164103
122.25,7.38E-11,0.000238984,0.000645322,0.001139235,0.002104288
122.5,5.34E-11,0.000224422,0.00061532,0.001096122,0.002045904
122.75,3.85E-11,0.000210687,0.000586594,0.001054475,0.001988924
123,2.77E-11,0.000197737,0.000559097,0.001014251,0.001933322
123.25,1.99E-11,0.00018553,0.00053278,0.000975407,0.001879071
123.5,1.43E-11,0.000174028,0.0005076,0.000937904,0.001826145
123.75,1.02E-11,0.000163193,0.000483513,0.000901702,0.001774518
124,7.26E-12,0.00015299,0.000460476,0.000866761,0.001724165
124.25,5.16E-12,0.000143384,0.000438449,0.000833044,0.001675061
124.5,3.66E-12,0.000134344,0.000417392,0.000800514,0.00162718
124.75,2.59E-12,0.000125838,0.000397267,0.000769135,0.001580497
125,1.83E-12,0.000117838,0.000378037,0.00073887,0.00153499
125.25,1.29E-12,0.000110316,0.000359666,0.000709686,0.001490633
125.5,9.03E-13,0.000103246,0.000342119,0.00068155,0.001447403
125.75,6.32E-13,9.66E-05,0.000325364,0.000654427,0.001405276
126,4.42E-13,9.04E-05,0.000309368,0.000628287,0.00136423
126.25,3.08E-13,8.45E-05,0.000294101,0.000603097,0.001324241
126.5,2.14E-13,7.90E-05,0.000279531,0.000578829,0.001285288
126.75,1.48E-13,7.38E-05,0.000265631,0.000555451,0.001247348
127,1.03E-13,6.90E-05,0.000252372,0.000532936,0.001210399
127.25,7.07E-14,6.44E-05,0.000239728,0.000511254,0.001174419
127.5,4.87E-14,6.02E-05,0.000227672,0.00049038,0.001139389
127.75,3.34E-14,5.62E-05,0.00021618,0.000470286,0.001105286
128,2.29E-14,5.24E-05,0.000205228,0.000450946,0.00107209
128.25,1.56E-14,4.89E-05,0.000194793,0.000432336,0.001039781
128.5,1.06E-14,4.56E-05,0.000184852,0.00041443,0.001008339
128.75,7.24E-15,4.26E-05,0.000175384,0.000397205,0.000977745
129,4.91E-15,3.97E-05,0.000166369,0.000380639,0.000947979
129.25,3.32E-15,3.70E-05,0.000157786,0.000364707,0.000919023
129.5,2.24E-15,3.45E-05,0.000149617,0.00034939,0.000890857
129.75,1.51E-15,3.21E-05,0.000141843,0.000334665,0.000863463
130,1.01E-15,2.99E-05,0.000134447,0.000320512,0.000836824
130.25,6.76E-16,2.78E-05,0.000127412,0.000306911,0.000810922
130.5,4.52E-16,2.59E-05,0.000120721,0.000293843,0.000785739
130.75,3.01E-16,2.41E-05,0.00011436,0.000281289,0.000761258
131,2.00E-16,2.24E-05,0.000108313,0.000269231,0.000737463
131.25,1.33E-16,2.09E-05,0.000102566,0.00025765,0.000714337
131.5,8.76E-17,1.94E-05,9.71E-05,0.000246531,0.000691864
131.75,5.78E-17,1.80E-05,9.19E-05,0.000235856,0.000670028
132,3.80E-17,1.67E-05,8.70E-05,0.000225609,0.000648813
132.25,2.50E-17,1.56E-05,8.23E-05,0.000215776,0.000628205
132.5,1.63E-17,1.44E-05,7.79E-05,0.00020634,0.000608188
132.75,1.07E-17,1.34E-05,7.37E-05,0.000197286,0.000588747
133,6.95E-18,1.25E-05,6.96E-05,0.000188602,0.000569869
133.25,4.51E-18,1.16E-05,6.59E-05,0.000180274,0.000551538
133.5,2.92E-18,1.07E-05,6.23E-05,0.000172287,0.000533742
133.75,1.89E-18,9.94E-06,5.88E-05,0.00016463,0.000516467
134,1.22E-18,9.22E-06,5.56E-05,0.000157289,0.000499699
134.25,7.84E-19,8.55E-06,5.25E-05,0.000150254,0.000483425
134.5,5.03E-19,7.92E-06,4.96E-05,0.000143511,0.000467633
134.75,3.22E-19,7.34E-06,4.69E-05,0.000137051,0.00045231
135,2.06E-19,6.80E-06,4.42E-05,0.000130863,0.000437443
135.25,1.31E-19,6.30E-06,4.18E-05,0.000124935,0.000423022
135.5,8.32E-20,5.83E-06,3.94E-05,0.000119258,0.000409034
135.75,5.27E-20,5.39E-06,3.72E-05,0.000113822,0.000395468
136,3.33E-20,4.99E-06,3.51E-05,0.000108618,0.000382312
136.25,2.10E-20,4.62E-06,3.31E-05,0.000103636,0.000369556
136.5,1.32E-20,4.27E-06,3.12E-05,9.89E-05,0.000357189
136.75,8.29E-21,3.95E-06,2.94E-05,9.43E-05,0.0003452
137,5.19E-21,3.65E-06,2.78E-05,8.99E-05,0.00033358
137.25,3.24E-21,3.37E-06,2.62E-05,8.58E-05,0.000322317
137.5,2.02E-21,3.11E-06,2.47E-05,8.18E-05,0.000311403
137.75,1.25E-21,2.88E-06,2.32E-05,7.80E-05,0.000300828
138,7.76E-22,2.66E-06,2.19E-05,7.43E-05,0.000290582
138.25,4.79E-22,2.45E-06,2.06E-05,7.08E-05,0.000280656
138.5,2.95E-22,2.26E-06,1.94E-05,6.75E-05,0.000271041
138.75,1.82E-22,2.09E-06,1.83E-05,6.43E-05,0.000261729
139,1.11E-22,1.92E-06,1.72E-05,6.12E-05,0.000252712
139.25,6.82E-23,1.77E-06,1.62E-05,5.83E-05,0.00024398
139.5,4.16E-23,1.64E-06,1.52E-05,5.55E-05,0.000235525
139.75,2.53E-23,1.51E-06,1.43E-05,5.29E-05,0.000227341
140,1.54E-23,1.39E-06,1.35E-05,5.03E-05,0.000219418
140.25,9.32E-24,1.28E-06,1.27E-05,4.79E-05,0.000211751
140.5,5.63E-24,1.18E-06,1.19E-05,4.56E-05,0.00020433
140.75,3.40E-24,1.08E-06,1.12E-05,4.34E-05,0.000197149
141,2.04E-24,9.98E-07,1.05E-05,4.13E-05,0.000190201
141.25,1.22E-24,9.18E-07,9.91E-06,3.93E-05,0.00018348
141.5,7.32E-25,8.45E-07,9.31E-06,3.74E-05,0.000176978
141.75,4.37E-25,7.77E-07,8.75E-06,3.55E-05,0.000170689
142,2.60E-25,7.14E-07,8.21E-06,3.38E-05,0.000164607
142.25,1.54E-25,6.56E-07,7.71E-06,3.21E-05,0.000158726
142.5,9.15E-26,6.03E-07,7.24E-06,3.06E-05,0.000153039
142.75,5.41E-26,5.54E-07,6.80E-06,2.90E-05,0.000147541
143,3.19E-26,5.09E-07,6.38E-06,2.76E-05,0.000142226
143.25,1.87E-26,4.67E-07,5.99E-06,2.62E-05,0.000137089
143.5,1.10E-26,4.29E-07,5.62E-06,2.49E-05,0.000132124
143.75,6.42E-27,3.93E-07,5.27E-06,2.37E-05,0.000127326
144,3.75E-27,3.61E-07,4.94E-06,2.25E-05,0.000122689
144.25,2.18E-27,3.31E-07,4.63E-06,2.14E-05,0.00011821
144.5,1.27E-27,3.04E-07,4.34E-06,2.03E-05,0.000113883
144.75,7.34E-28,2.78E-07,4.07E-06,1.92E-05,0.000109703
145,4.24E-28,2.55E-07,3.82E-06,1.83E-05,0.000105666
145.25,2.44E-28,2.34E-07,3.58E-06,1.73E-05,0.000101767
145.5,1.40E-28,2.14E-07,3.35E-06,1.65E-05,9.80E-05
145.75,8.05E-29,1.96E-07,3.14E-06,1.56E-05,9.44E-05
146,4.60E-29,1.79E-07,2.94E-06,1.48E-05,9.09E-05
146.25,2.63E-29,1.64E-07,2.75E-06,1.41E-05,8.75E-05
146.5,1.49E-29,1.50E-07,2.57E-06,1.33E-05,8.42E-05
146.75,8.48E-30,1.37E-07,2.41E-06,1.26E-05,8.10E-05
147,4.80E-30,1.26E-07,2.26E-06,1.20E-05,7.80E-05
147.25,2.71E-30,1.15E-07,2.11E-06,1.14E-05,7.51E-05
147.5,1.53E-30,1.05E-07,1.97E-06,1.08E-05,7.22E-05
147.75,8.59E-31,9.59E-08,1.85E-06,1.02E-05,6.95E-05
148,4.82E-31,8.76E-08,1.73E-06,9.67E-06,6.69E-05
148.25,2.69E-31,8.00E-08,1.61E-06,9.17E-06,6.43E-05
148.5,1.50E-31,7.31E-08,1.51E-06,8.68E-06,6.19E-05
148.75,8.36E-32,6.67E-08,1.41E-06,8.22E-06,5.95E-05
149,4.64E-32,6.09E-08,1.32E-06,7.79E-06,5.72E-05
149.25,2.57E-32,5.55E-08,1.23E-06,7.38E-06,5.50E-05
149.5,1.42E-32,5.06E-08,1.15E-06,6.98E-06,5.29E-05
149.75,7.81E-33,4.62E-08,1.07E-06,6.61E-06,5.08E-05
150,4.29E-33,4.21E-08,1.00E-06,6.26E-06,4.89E-05
150.25,2.35E-33,3.84E-08,9.35E-07,5.92E-06,4.70E-05
150.5,1.29E-33,3.49E-08,8.73E-07,5.60E-06,4.52E-05
150.75,7.02E-34,3.18E-08,8.15E-07,5.30E-06,4.34E-05
151,3.82E-34,2.90E-08,7.60E-07,5.02E-06,4.17E-05
151.25,2.07E-34,2.64E-08,7.09E-07,4.74E-06,4.01E-05
151.5,1.12E-34,2.40E-08,6.61E-07,4.49E-06,3.85E-05
151.75,6.05E-35,2.18E-08,6.17E-07,4.24E-06,3.70E-05
152,3.26E-35,1.99E-08,5.75E-07,4.01E-06,3.55E-05
152.25,1.75E-35,1.81E-08,5.36E-07,3.79E-06,3.41E-05
152.5,9.39E-36,1.64E-08,4.99E-07,3.58E-06,3.27E-05
152.75,5.02E-36,1.49E-08,4.65E-07,3.39E-06,3.14E-05
153,2.68E-36,1.36E-08,4.33E-07,3.20E-06,3.02E-05
153.25,1.42E-36,1.23E-08,4.04E-07,3.02E-06,2.90E-05
153.5,7.56E-37,1.12E-08,3.76E-07,2.86E-06,2.78E-05
153.75,4.00E-37,1.02E-08,3.50E-07,2.70E-06,2.67E-05
154,2.11E-37,9.23E-09,3.26E-07,2.55E-06,2.56E-05
154.25,1.11E-37,8.37E-09,3.03E-07,2.41E-06,2.46E-05
154.5,5.84E-38,7.59E-09,2.82E-07,2.27E-06,2.36E-05
154.75,3.06E-38,6.89E-09,2.63E-07,2.14E-06,2.26E-05
155,1.60E-38,6.24E-09,2.44E-07,2.02E-06,2.17E-05
155.25,8.34E-39,5.66E-09,2.27E-07,1.91E-06,2.08E-05
155.5,4.34E-39,5.13E-09,2.11E-07,1.80E-06,2.00E-05
155.75,2.25E-39,4.65E-09,1.96E-07,1.70E-06,1.92E-05
156,1.16E-39,4.21E-09,1.83E-07,1.60E-06,1.84E-05
156.25,6.01E-40,3.81E-09,1.70E-07,1.51E-06,1.76E-05
156.5,3.10E-40,3.45E-09,1.58E-07,1.43E-06,1.69E-05
156.75,1.59E-40,3.12E-09,1.47E-07,1.35E-06,1.62E-05
157,8.15E-41,2.82E-09,1.36E-07,1.27E-06,1.55E-05
157.25,4.16E-41,2.56E-09,1.26E-07,1.20E-06,1.49E-05
157.5,2.12E-41,2.31E-09,1.17E-07,1.13E-06,1.43E-05
157.75,1.08E-41,2.09E-09,1.09E-07,1.06E-06,1.37E-05
158,5.48E-42,1.89E-09,1.01E-07,1.00E-06,1.31E-05
158.25,2.77E-42,1.71E-09,9.38E-08,9.43E-07,1.26E-05
158.5,1.40E-42,1.54E-09,8.71E-08,8.88E-07,1.20E-05
158.75,7.04E-43,1.39E-09,8.08E-08,8.36E-07,1.15E-05
159,3.54E-43,1.26E-09,7.49E-08,7.87E-07,1.10E-05
159.25,1.77E-43,1.13E-09,6.95E-08,7.41E-07,1.06E-05
159.5,8.85E-44,1.02E-09,6.44E-08,6.98E-07,1.01E-05
159.75,4.41E-44,9.23E-10,5.97E-08,6.57E-07,9.69E-06
160,2.19E-44,8.32E-10,5.53E-08,6.18E-07,9.28E-06
160.25,1.09E-44,7.50E-10,5.13E-08,5.82E-07,8.89E-06
160.5,5.38E-45,6.76E-10,4.75E-08,5.48E-07,8.51E-06
160.75,2.66E-45,6.09E-10,4.40E-08,5.15E-07,8.14E-06
161,1.31E-45,5.49E-10,4.08E-08,4.85E-07,7.79E-06
161.25,6.42E-46,4.94E-10,3.77E-08,4.56E-07,7.46E-06
161.5,3.14E-46,4.45E-10,3.49E-08,4.29E-07,7.14E-06
161.75,1.54E-46,4.01E-10,3.23E-08,4.03E-07,6.83E-06
162,7.49E-47,3.61E-10,2.99E-08,3.79E-07,6.53E-06
162.25,3.64E-47,3.24E-10,2.77E-08,3.56E-07,6.25E-06
162.5,1.76E-47,2.92E-10,2.56E-08,3.35E-07,5.98E-06
162.75,8.54E-48,2.62E-10,2.37E-08,3.14E-07,5.72E-06
163,4.12E-48,2.36E-10,2.19E-08,2.95E-07,5.47E-06
163.25,1.98E-48,2.12E-10,2.03E-08,2.78E-07,5.23E-06
163.5,9.52E-49,1.90E-10,1.87E-08,2.61E-07,5.00E-06
163.75,4.56E-49,1.71E-10,1.73E-08,2.45E-07,4.78E-06
164,2.18E-49,1.53E-10,1.60E-08,2.30E-07,4.57E-06
164.25,1.04E-49,1.38E-10,1.48E-08,2.16E-07,4.37E-06
164.5,4.93E-50,1.24E-10,1.37E-08,2.03E-07,4.17E-06
164.75,2.34E-50,1.11E-10,1.26E-08,1.90E-07,3.99E-06
165,1.11E-50,9.95E-11,1.16E-08,1.79E-07,3.81E-06
165.25,5.22E-51,8.92E-11,1.08E-08,1.68E-07,3.64E-06
165.5,2.46E-51,8.00E-11,9.92E-09,1.57E-07,3.48E-06
165.75,1.15E-51,7.17E-11,9.16E-09,1.47E-07,3.32E-06
166,5.40E-52,6.42E-11,8.45E-09,1.38E-07,3.18E-06
166.25,2.52E-52,5.75E-11,7.80E-09,1.30E-07,3.03E-06
166.5,1.17E-52,5.15E-11,7.19E-09,1.22E-07,2.90E-06
166.75,5.46E-53,4.61E-11,6.63E-09,1.14E-07,2.77E-06
167,2.53E-53,4.12E-11,6.11E-09,1.07E-07,2.64E-06
167.25,1.17E-53,3.69E-11,5.64E-09,1.00E-07,2.52E-06
167.5,5.40E-54,3.30E-11,5.20E-09,9.39E-08,2.41E-06
167.75,2.48E-54,2.95E-11,4.79E-09,8.80E-08,2.30E-06
168,1.14E-54,2.64E-11,4.41E-09,8.24E-08,2.19E-06
168.25,5.22E-55,2.36E-11,4.06E-09,7.72E-08,2.09E-06
168.5,2.38E-55,2.11E-11,3.74E-09,7.23E-08,2.00E-06
168.75,1.09E-55,1.88E-11,3.45E-09,6.77E-08,1.91E-06
169,4.94E-56,1.68E-11,3.17E-09,6.34E-08,1.82E-06
169.25,2.24E-56,1.50E-11,2.92E-09,5.94E-08,1.74E-06
169.5,1.01E-56,1.34E-11,2.69E-09,5.56E-08,1.66E-06
169.75,4.56E-57,1.19E-11,2.47E-09,5.20E-08,1.58E-06
170,2.05E-57,1.07E-11,2.28E-09,4.87E-08,1.51E-06
170.25,9.21E-58,9.50E-12,2.09E-09,4.56E-08,1.44E-06
170.5,4.12E-58,8.47E-12,1.92E-09,4.26E-08,1.37E-06
170.75,1.84E-58,7.55E-12,1.77E-09,3.99E-08,1.31E-06
171,8.20E-59,6.72E-12,1.63E-09,3.73E-08,1.24E-06
171.25,3.64E-59,5.99E-12,1.50E-09,3.49E-08,1.19E-06
171.5,1.61E-59,5.33E-12,1.37E-09,3.26E-08,1.13E-06
171.75,7.14E-60,4.75E-12,1.26E-09,3.05E-08,1.08E-06
172,3.15E-60,4.22E-12,1.16E-09,2.85E-08,1.03E-06
172.25,1.38E-60,3.76E-12,1.07E-09,2.66E-08,9.79E-07
172.5,6.08E-61,3.34E-12,9.78E-10,2.49E-08,9.32E-07
172.75,2.66E-61,2.97E-12,8.98E-10,2.33E-08,8.88E-07
173,1.16E-61,2.64E-12,8.24E-10,2.17E-08,8.46E-07
173.25,5.06E-62,2.35E-12,7.57E-10,2.03E-08,8.06E-07
173.5,2.20E-62,2.09E-12,6.94E-10,1.90E-08,7.68E-07
173.75,9.52E-63,1.85E-12,6.37E-10,1.77E-08,7.31E-07
174,4.11E-63,1.64E-12,5.84E-10,1.65E-08,6.96E-07
174.25,1.77E-63,1.46E-12,5.36E-10,1.54E-08,6.63E-07
174.5,7.63E-64,1.30E-12,4.91E-10,1.44E-08,6.31E-07
174.75,3.27E-64,1.15E-12,4.50E-10,1.35E-08,6.01E-07
175,1.40E-64,1.02E-12,4.13E-10,1.26E-08,5.72E-07
175.25,5.98E-65,9.04E-13,3.78E-10,1.17E-08,5.44E-07
175.5,2.55E-65,8.01E-13,3.47E-10,1.09E-08,5.18E-07
175.75,1.08E-65,7.10E-13,3.18E-10,1.02E-08,4.93E-07
176,4.58E-66,6.29E-13,2.91E-10,9.51E-09,4.69E-07
176.25,1.94E-66,5.57E-13,2.66E-10,8.87E-09,4.46E-07
176.5,8.16E-67,4.93E-13,2.44E-10,8.27E-09,4.25E-07
176.75,3.43E-67,4.37E-13,2.23E-10,7.71E-09,4.04E-07
177,1.44E-67,3.86E-13,2.04E-10,7.18E-09,3.84E-07
177.25,6.03E-68,3.42E-13,1.87E-10,6.70E-09,3.65E-07
177.5,2.52E-68,3.02E-13,1.71E-10,6.24E-09,3.47E-07
177.75,1.05E-68,2.67E-13,1.56E-10,5.81E-09,3.30E-07
178,4.35E-69,2.36E-13,1.43E-10,5.42E-09,3.14E-07
178.25,1.80E-69,2.09E-13,1.31E-10,5.05E-09,2.99E-07
178.5,7.45E-70,1.84E-13,1.20E-10,4.70E-09,2.84E-07
178.75,3.07E-70,1.63E-13,1.09E-10,4.38E-09,2.70E-07
179,1.26E-70,1.44E-13,9.98E-11,4.07E-09,2.56E-07
179.25,5.18E-71,1.27E-13,9.12E-11,3.79E-09,2.44E-07
179.5,2.12E-71,1.12E-13,8.33E-11,3.53E-09,2.31E-07
179.75,8.64E-72,9.87E-14,7.61E-11,3.29E-09,2.20E-07
180,3.52E-72,8.70E-14,6.95E-11,3.06E-09,2.09E-07
180.25,1.43E-72,7.67E-14,6.34E-11,2.85E-09,1.98E-07
180.5,5.79E-73,6.76E-14,5.79E-11,2.65E-09,1.89E-07
180.75,2.34E-73,5.95E-14,5.29E-11,2.46E-09,1.79E-07
181,9.42E-74,5.24E-14,4.82E-11,2.29E-09,1.70E-07
181.25,3.79E-74,4.62E-14,4.40E-11,2.13E-09,1.61E-07
181.5,1.52E-74,4.06E-14,4.01E-11,1.98E-09,1.53E-07
181.75,6.08E-75,3.58E-14,3.66E-11,1.84E-09,1.46E-07
182,2.42E-75,3.15E-14,3.34E-11,1.71E-09,1.38E-07
182.25,9.65E-76,2.77E-14,3.04E-11,1.59E-09,1.31E-07
182.5,3.83E-76,2.43E-14,2.77E-11,1.48E-09,1.24E-07
182.75,1.52E-76,2.14E-14,2.53E-11,1.37E-09,1.18E-07
183,5.99E-77,1.88E-14,2.30E-11,1.28E-09,1.12E-07
183.25,2.36E-77,1.65E-14,2.10E-11,1.18E-09,1.06E-07
183.5,9.28E-78,1.45E-14,1.91E-11,1.10E-09,1.01E-07
183.75,3.64E-78,1.27E-14,1.74E-11,1.02E-09,9.57E-08
184,1.42E-78,1.12E-14,1.58E-11,9.48E-10,9.08E-08
184.25,5.55E-79,9.79E-15,1.44E-11,8.80E-10,8.61E-08
184.5,2.16E-79,8.59E-15,1.31E-11,8.17E-10,8.16E-08
184.75,8.39E-80,7.53E-15,1.19E-11,7.58E-10,7.74E-08
185,3.25E-80,6.60E-15,1.08E-11,7.04E-10,7.34E-08
185.25,1.26E-80,5.78E-15,9.87E-12,6.53E-10,6.96E-08
185.5,4.84E-81,5.07E-15,8.97E-12,6.06E-10,6.60E-08
185.75,1.86E-81,4.44E-15,8.16E-12,5.62E-10,6.25E-08
186,7.12E-82,3.88E-15,7.41E-12,5.21E-10,5.92E-08
186.25,2.72E-82,3.40E-15,6.74E-12,4.83E-10,5.61E-08
186.5,1.04E-82,2.97E-15,6.12E-12,4.48E-10,5.32E-08
186.75,3.95E-83,2.60E-15,5.56E-12,4.15E-10,5.04E-08
187,1.50E-83,2.27E-15,5.05E-12,3.85E-10,4.77E-08
187.25,5.68E-84,1.99E-15,4.59E-12,3.57E-10,4.52E-08
187.5,2.15E-84,1.74E-15,4.16E-12,3.30E-10,4.28E-08
187.75,8.09E-85,1.52E-15,3.78E-12,3.06E-10,4.05E-08
188,3.04E-85,1.33E-15,3.43E-12,2.84E-10,3.84E-08
188.25,1.14E-85,1.16E-15,3.11E-12,2.63E-10,3.63E-08
188.5,4.26E-86,1.01E-15,2.82E-12,2.43E-10,3.44E-08
188.75,1.59E-86,8.81E-16,2.56E-12,2.25E-10,3.25E-08
189,5.91E-87,7.69E-16,2.32E-12,2.08E-10,3.08E-08
189.25,2.19E-87,6.70E-16,2.11E-12,1.93E-10,2.91E-08
189.5,8.12E-88,5.84E-16,1.91E-12,1.79E-10,2.76E-08
189.75,3.00E-88,5.09E-16,1.73E-12,1.65E-10,2.61E-08
190,1.10E-88,4.44E-16,1.57E-12,1.53E-10,2.46E-08
190.25,4.06E-89,3.86E-16,1.42E-12,1.41E-10,2.33E-08
190.5,1.49E-89,3.36E-16,1.29E-12,1.31E-10,2.20E-08
190.75,5.44E-90,2.93E-16,1.17E-12,1.21E-10,2.08E-08
191,1.98E-90,2.55E-16,1.05E-12,1.12E-10,1.96E-08
191.25,7.21E-91,2.22E-16,9.55E-13,1.03E-10,1.85E-08
191.5,2.62E-91,1.93E-16,8.64E-13,9.54E-11,1.75E-08
191.75,9.47E-92,1.67E-16,7.82E-13,8.82E-11,1.65E-08
192,3.42E-92,1.45E-16,7.07E-13,8.14E-11,1.56E-08
192.25,1.23E-92,1.26E-16,6.40E-13,7.52E-11,1.47E-08
192.5,4.42E-93,1.10E-16,5.78E-13,6.94E-11,1.39E-08
192.75,1.59E-93,9.53E-17,5.23E-13,6.40E-11,1.31E-08
193,5.67E-94,8.27E-17,4.72E-13,5.91E-11,1.23E-08
193.25,2.02E-94,7.17E-17,4.27E-13,5.45E-11,1.16E-08
193.5,7.19E-95,6.22E-17,3.85E-13,5.02E-11,1.09E-08
193.75,2.55E-95,5.39E-17,3.48E-13,4.63E-11,1.02E-08
194,9.02E-96,4.67E-17,3.14E-13,4.26E-11,9.59E-09
194.25,3.19E-96,4.05E-17,2.83E-13,3.92E-11,8.99E-09
194.5,1.12E-96,3.51E-17,2.55E-13,3.60E-11,8.42E-09
194.75,3.94E-97,3.03E-17,2.30E-13,3.31E-11,7.88E-09
195,1.38E-97,2.62E-17,2.07E-13,3.04E-11,7.36E-09
195.25,4.82E-98,2.27E-17,1.86E-13,2.79E-11,6.86E-09
195.5,1.68E-98,1.96E-17,1.67E-13,2.55E-11,6.38E-09
195.75,5.85E-99,1.69E-17,1.50E-13,2.33E-11,5.93E-09
196,2.03E-99,1.46E-17,1.35E-13,2.13E-11,5.49E-09
196.25,7.02E-100,1.26E-17,1.21E-13,1.93E-11,5.07E-09
196.5,2.42E-100,1.08E-17,1.08E-13,1.76E-11,4.67E-09
196.75,8.34E-101,9.32E-18,9.59E-14,1.59E-11,4.28E-09
197,2.87E-101,8.00E-18,8.52E-14,1.43E-11,3.90E-09
197.25,9.82E-102,6.84E-18,7.53E-14,1.28E-11,3.53E-09
197.5,3.35E-102,5.83E-18,6.62E-14,1.14E-11,3.18E-09
197.75,1.14E-102,4.94E-18,5.78E-14,1.01E-11,2.84E-09
198,3.89E-103,4.16E-18,5.00E-14,8.81E-12,2.50E-09
198.25,1.32E-103,3.46E-18,4.27E-14,7.60E-12,2.17E-09
198.5,4.46E-104,2.85E-18,3.58E-14,6.43E-12,1.85E-09
198.75,1.51E-104,2.29E-18,2.93E-14,5.31E-12,1.53E-09
199,5.07E-105,1.78E-18,2.32E-14,4.21E-12,1.22E-09
199.25,1.70E-105,1.30E-18,1.72E-14,3.14E-12,9.14E-10
199.5,5.70E-106,8.55E-19,1.14E-14,2.09E-12,6.08E-10
199.75,1.90E-106,4.24E-19,5.68E-15,1.04E-12,3.04E-10
200,6.35E-107,0,0,0,0

==> Data/m30M12310.csv <==
x,m_M1,m_M2,m_M3,m_M10
0.0,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72
0.25,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72
0.5,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71
0.75,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71
1.0,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70
1.25,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70
1.5,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70
1.75,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69
2.0,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69
2.25,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68
2.5,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68
2.75,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68
3.0,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67
3.25,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67
3.5,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67
3.75,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66
4.0,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66
4.25,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65
4.5,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65
4.75,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65
5.0,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64
5.25,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64
5.5,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64
5.75,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63
6.0,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63
6.25,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63
6.5,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62
6.75,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62
7.0,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61
7.25,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61
7.5,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61
7.75,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60
8.0,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60
8.25,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60
8.5,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59
8.75,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59
9.0,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59
9.25,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58
9.5,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58
9.75,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58
10.0,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57
10.25,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57
10.5,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56
10.75,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56
11.0,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56
11.25,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55
11.5,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55
11.75,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55
12.0,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54
12.25,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54
12.5,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54
12.75,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53
13.0,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53
13.25,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53
13.5,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52
13.75,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52
14.0,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52
14.25,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51
14.5,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51
14.75,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51
15.0,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50
15.25,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50
15.5,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50
15.75,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49
16.0,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49
16.25,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49
16.5,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49
16.75,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48
17.0,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48
17.25,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48
17.5,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47
17.75,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47
18.0,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47
18.25,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46
18.5,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46
18.75,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46
19.0,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45
19.25,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45
19.5,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45
19.75,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44
20.0,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44
20.25,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44
20.5,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44
20.75,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43
21.0,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43
21.25,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43
21.5,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42
21.75,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42
22.0,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42
22.25,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41
22.5,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41
22.75,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41
23.0,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41
23.25,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40
23.5,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40
23.75,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40
24.0,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39
24.25,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39
24.5,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39
24.75,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39
25.0,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38
25.25,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38
25.5,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38
25.75,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37
26.0,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37
26.25,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37
26.5,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37
26.75,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36
27.0,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36
27.25,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36
27.5,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36
27.75,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35
28.0,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35
28.25,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35
28.5,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34
28.75,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34
29.0,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34
29.25,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34
29.5,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33
29.75,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33
30.0,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33
30.25,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33
30.5,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32
30.75,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32
31.0,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32
31.25,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32
31.5,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31
31.75,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31
32.0,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31
32.25,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31
32.5,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30
32.75,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30
33.0,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30
33.25,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30
33.5,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29
33.75,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29
34.0,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29
34.25,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29
34.5,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28
34.75,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28
35.0,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28
35.25,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28
35.5,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27
35.75,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27
36.0,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27
36.25,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27
36.5,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26
36.75,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26
37.0,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26
37.25,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26
37.5,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26
37.75,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25
38.0,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25
38.25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25
38.5,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25
38.75,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24
39.0,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24
39.25,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24
39.5,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24
39.75,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24
40.0,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23
40.25,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23
40.5,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23
40.75,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23
41.0,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22
41.25,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22
41.5,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22
41.75,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22
42.0,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22
42.25,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21
42.5,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21
42.75,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21
43.0,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21
43.25,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21
43.5,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20
43.75,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20
44.0,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20
44.25,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20
44.5,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20
44.75,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19
45.0,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19
45.25,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19
45.5,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19
45.75,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19
46.0,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18
46.25,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18
46.5,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18
46.75,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18
47.0,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18
47.25,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17
47.5,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17
47.75,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17
48.0,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17
48.25,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17
48.5,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17
48.75,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16
49.0,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16
49.25,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16
49.5,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16
49.75,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16
50.0,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15
50.25,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15
50.5,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15
50.75,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15
51.0,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15
51.25,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15
51.5,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14
51.75,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14
52.0,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14
52.25,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14
52.5,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14
52.75,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14
53.0,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13
53.25,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13
53.5,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13
53.75,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13
54.0,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13
54.25,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13
54.5,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13
54.75,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12
55.0,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12
55.25,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12
55.5,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12
55.75,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12
56.0,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12
56.25,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11
56.5,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11
56.75,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11
57.0,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11
57.25,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11
57.5,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11
57.75,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11
58.0,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10
58.25,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10
58.5,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10
58.75,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10
59.0,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10
59.25,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10
59.5,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10
59.75,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10
60.0,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09
60.25,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09
60.5,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09
60.75,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09
61.0,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09
61.25,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09
61.5,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09
61.75,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09
62.0,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08
62.25,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08
62.5,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08
62.75,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08
63.0,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08
63.25,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08
63.5,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08
63.75,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08
64.0,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07
64.25,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07
64.5,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07
64.75,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07
65.0,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07
65.25,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07
65.5,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07
65.75,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07
66.0,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07
66.25,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06
66.5,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06
66.75,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06
67.0,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06
67.25,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06
67.5,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06
67.75,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06
68.0,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06
68.25,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06
68.5,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06
68.75,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06
69.0,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05
69.25,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05
69.5,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05
69.75,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05
70.0,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05
70.25,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05
70.5,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05
70.75,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05
71.0,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05
71.25,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05
71.5,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05
71.75,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371
72.0,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437
72.25,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215
72.5,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202
72.75,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225
73.0,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037
73.25,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492
73.5,0.00034451378781073593,0.00034451378781073593,0.00034451378781073593,0.00034451378781073593
73.75,0.00040580961145995356,0.00040580961145995356,0.00040580961145995356,0.00040580961145995356
74.0,0.0004768176402929685,0.0004768176402929685,0.0004768176402929685,0.0004768176402929685
74.25,0.0005588516829758894,0.0005588516829758894,0.0005588516829758894,0.0005588516829758894
74.5,0.0006533638112399844,0.0006533638112399844,0.0006533638112399844,0.0006533638112399844
74.75,0.0007619524196443613,0.0007619524196443613,0.0007619524196443613,0.0007619524196443613
75.0,0.0008863696823876014,0.0008863696823876014,0.0008863696823876014,0.0008863696823876014
75.25,0.0010285281846107877,0.0010285281846107877,0.0010285281846107877,0.0010285281846107877
75.5,0.0011905064839551707,0.0011905064839551707,0.0011905064839551707,0.0011905064839551707
75.75,0.001374553338122794,0.001374553338122794,0.001374553338122794,0.001374553338122794
76.0,0.0015830903165959928,0.0015830903165959928,0.0015830903165959928,0.0015830903165959928
76.25,0.0018187125003182104,0.0018187125003182104,0.0018187125003182104,0.0018187125003182104
76.5,0.0023135759186225617,0.0020841869628845187,0.0020841869628845187,0.0020841869628845187
76.75,0.0126255186312261,0.0023824487215210357,0.0023824487215210357,0.0023824487215210357
77.0,0.017691629791284275,0.0027165938467371238,0.0027165938467371238,0.0027165938467371238
77.25,0.014736040056119431,0.0030898694268790333,0.0030898694268790333,0.0030898694268790333
77.5,0.01578147099317843,0.0035056600987137076,0.0035056600987137076,0.0035056600987137076
77.75,0.017220278409958132,0.003967470878359064,0.003967470878359064,0.003967470878359064
78.0,0.0187902939944938,0.0044789060589685795,0.0044789060589685795,0.0044789060589685795
78.25,0.020411686081299958,0.005043643983038878,0.005043643983038878,0.005043643983038878
78.5,0.022047657183870098,0.005665407548320235,0.005665407548320235,0.005665407548320235
78.75,0.023679435914993826,0.006347930367133483,0.006347930367133483,0.006347930367133483
79.0,0.02529931533142697,0.007094918569246288,0.007094918569246288,0.007094918569246288
79.25,0.02690728474390104,0.007910008317874044,0.007910008317874044,0.007910008317874044
79.5,0.028508668543978783,0.008796719196085438,0.008796719196085438,0.008796719196085438
79.75,0.03011238549707377,0.009758403715836552,0.009758403715836552,0.009758403715836552
80.0,0.031729926754379315,0.01079819330263761,0.01079819330263761,0.01079819330263761
80.25,0.0333758587672134,0.011918941213763213,0.011918941213763213,0.011918941213763213
80.5,0.034887273270601864,0.013123162954935319,0.013123162954935319,0.013123162954935319
80.75,0.03634099487332968,0.014412974867243598,0.014412974867243598,0.014412974867243598
81.0,0.03773884676879766,0.015790031660178828,0.015790031660178828,0.015790031660178828
81.25,0.039079756327957044,0.017255463765302303,0.017255463765302303,0.017255463765302303
81.5,0.040362298178932624,0.018809815475377384,0.018809815475377384,0.018809815475377384
81.75,0.04158520514919654,0.0204529849127956,0.0204529849127956,0.0204529849127956
82.0,0.042747479605582867,0.022184166935891113,0.022184166935891113,0.022184166935891113
82.25,0.04384831615199704,0.02400180013939712,0.02400180013939712,0.02400180013939712
82.5,0.044886916382270686,0.025903519133178347,0.025903519133178347,0.025903519133178347
82.75,0.045862254574771416,0.027886113289072055,0.027886113289072055,0.027886113289072055
83.0,0.04677283334197631,0.11647664985833989,0.029945493127148972,0.029945493127148972
83.25,0.0476164510347768,0.09161179313148575,0.03207666546838392,0.03207666546838392
83.5,0.048390097901611126,0.08138318394478407,0.03427371840956147,0.03427371840956147
83.75,0.04909698142231999,0.07724333601754553,0.03652981707780438,0.03652981707780438
84.0,0.04973767772507898,0.07459621697122001,0.03883721099664259,0.03883721099664259
84.25,0.05031271252821988,0.07260080056667595,0.04118725374399494,0.04118725374399494
84.5,0.05082270890562306,0.07102583730796734,0.04357043540651011,0.04357043540651011
84.75,0.05126841411205154,0.06978234837804995,0.045976428136846596,0.045976428136846596
85.0,0.05165069641058888,0.06881937769592615,0.04839414490382867,0.04839414490382867
85.25,0.05197053259010758,0.06810610256388745,0.0508118112938378,0.0508118112938378
85.5,0.052228995980077325,0.06762818247560806,0.14804811210846522,0.05321704997975096
85.75,0.05242725301604881,0.06738229117180461,0.14759641951634497,0.055596977226199294
86.0,0.052566573195589064,0.06736987796111854,0.11931088593462427,0.05793831055229655
86.25,0.052648356198923545,0.06759279419980416,0.10778897572944035,0.06022748643096088
86.5,0.052674177725859736,0.06756801282481113,0.09937380299561821,0.06245078667335225
86.75,0.05264583032787579,0.06720402577700663,0.09244516853795265,0.06459447193358285
87.0,0.052565026507152834,0.06668442139724604,0.08667836922311914,0.06664492057835993
87.25,0.05243351690728308,0.0660694014344478,0.08195490929085267,0.06858877100387678
87.5,0.05225309513449698,0.06538998752172213,0.07815324315070067,0.0704130653528599
87.75,0.05202559447548085,0.06466347829552985,0.07513958007780798,0.07210539249232958
88.0,0.051752882135522774,0.06389927359722912,0.07279205051884173,0.07365402806066466
88.25,0.0514368534789094,0.06310204716845869,0.07101281478699153,0.07504806938338758
88.5,0.05107942668818427,0.06227327089368517,0.06972674585134085,0.07627756309210482
88.75,0.050682537795867566,0.06141162408515902,0.06887542729086049,0.07733362336056984
89.0,0.05024813607985819,0.06051292896150401,0.06795767624577465,0.07820853879509117
89.25,0.0497781786824499,0.05957007266960813,0.06646855563902204,0.07889586618157778
89.5,0.04927462332324717,0.058573080611915934,0.06482623664442712,0.07939050949540236
89.75,0.048739417859553304,0.05753207562008384,0.06313650813987702,0.07968878281895281
90.0,0.04817448769808234,0.05646021644809042,0.06145589247214016,0.07978845608028654
90.25,0.04758173874328065,0.05536470925869561,0.059814455682209604,0.07968878281895281
90.5,0.04696305467500478,0.05425037025571046,0.05822368543398812,0.07939050949540236
90.75,0.046320293433419785,0.0531206182471191,0.05668302701776786,0.15769574077185194
91.0,0.04565528393275601,0.05197802831327708,0.05518504791342613,0.1663851662377212
91.25,0.04496982289121604,0.050824691599805405,0.05371850509448302,0.12743257768409438
91.5,0.04426567184167203,0.04966243988139864,0.0522697195575174,0.10624052215807546
91.75,0.043544554359631005,0.04849299660371839,0.05082310584676299,0.08977939166256654
92.0,0.042808153400975435,0.04731811995565045,0.04936144835026365,0.07646627965045591
92.25,0.04205810885984704,0.04613977562356662,0.047887560093974615,0.06587459406278436
92.5,0.04129601527238598,0.04496034660222513,0.04642470962757157,0.05770275166357808
92.75,0.04052341983077365,0.04378287071136236,0.0449819542009995,0.051579386413686826
93.0,0.03974182108292278,0.04260992428694864,0.04356398378679741,0.04708447384600939
93.25,0.038952668147926056,0.04144350474492211,0.0421727123114105,0.0438201591696168
93.5,0.03815735983900351,0.040285280135721836,0.04080827016058795,0.04146011760257143
93.75,0.03735724389884544,0.039136704905133886,0.03946985388232072,0.039761776800291714
94.0,0.03655361635981246,0.03799909354566605,0.03815637173960104,0.03855488241355401
94.25,0.03574772109621288,0.03687366669870552,0.03686686619856816,0.03724194505431216
94.5,0.034940749501713,0.03576157667523369,0.03560078624787751,0.03536772591313794
94.75,0.0341338403678742,0.03466392026582686,0.03435819743622536,0.033378425808375425
95.0,0.03332807990169683,0.03358174340820195,0.03313998165823012,0.03142966548807199
95.25,0.03252450188156704,0.0325160383035274,0.031948042256869036,0.02960835549085282
95.5,0.031724087966491496,0.031467730249155265,0.030784212730388463,0.027953588386305156
95.75,0.030927768166580716,0.030437649950581507,0.029649193724327894,0.02646803201612736
96.0,0.03013642143423017,0.0294264874712423,0.02854317836612677,0.02513105366486431
96.25,0.029350876365746494,0.028434815883645922,0.027466066864718024,0.023911488295788277
96.5,0.028571911959676864,0.027463119312139187,0.026417618681279308,0.02277681991224814
96.75,0.027800258482870394,0.02651180924643914,0.025397560866215352,0.021697835575032333
97.0,0.0270365983571203,0.025581234713097215,0.024405651552803942,0.020649899642546005
97.25,0.026281567197551828,0.024671687911428195,0.023441705219816963,0.019612510078019726
97.5,0.02553575483845874,0.023783407041988572,0.02250559107002331,0.018590275373660137
97.75,0.024799706473541114,0.022916577494794033,0.021597213433874676,0.017608681772422717
98.0,0.02407392384717866,0.022071332405508765,0.020716477210491007,0.016677859547874124
98.25,0.023358866424243035,0.0212477528552426,0.01986323750998545,0.015801189233622035
98.5,0.022654952717520955,0.020445868397087553,0.01903723111148025,0.014977169258444164
98.75,0.0219625615202705,0.01966565838566691,0.0182380751520569,0.01420118045932674
99.0,0.021282033268964384,0.018907055139502596,0.01746532723488567,0.013467286701253807
99.25,0.020613671355137093,0.018169950482075474,0.016718515062499474,0.012769716124733887
99.5,0.01995774349689556,0.017454200782544598,0.015997154537444346,0.012103786059415067
99.75,0.019314483081857816,0.016759630610576778,0.015300758919582613,0.01146629248970441
100.0,0.018684090551693858,0.016086035440896786,0.014628840824026195,0.0108555487340769
100.25,0.018066734761232807,0.01543318375507318,0.013980909823550276,0.010271269906923178
100.5,0.017462554354615297,0.014800818949304698,0.01335646800552356,0.009714431150331975
100.75,0.016871659128119033,0.01418866110707332,0.012755005310694473,0.009185853508796093
101.0,0.016294131377132173,0.013596408834047587,0.012175995961419713,0.008684986274285718
101.25,0.01573002725876175,0.013023741192178136,0.011618896981227034,0.008210568499528304
101.5,0.015179378090536221,0.012470319732759166,0.011083150033332968,0.007760961456768304
101.75,0.014642191684410636,0.011935790611647304,0.010568188054407474,0.007334436080982007
102.0,0.014118453623648344,0.01141978676379908,0.010073442318056607,0.0069293933165896215
102.25,0.013608128524797843,0.010921929976320823,0.009598346062743061,0.006544490006996653
102.5,0.013111161290676542,0.010441832634327625,0.009142336306117509,0.006178670308880901
102.75,0.01262747830653166,0.009979099217177913,0.008704854453457214,0.005831126671354924
103.0,0.01215698864593118,0.009533327675133015,0.008285346279877984,0.005501222090939296
103.25,0.011699585212942122,0.009104110673788506,0.007883261767552557,0.0051883984087220635
103.5,0.01125514586221182,0.008691036797107378,0.007498055101829141,0.004892083833828853
103.75,0.010823534514041982,0.008293691707571816,0.007129185061671138,0.004611603660855323
104.0,0.010404602188322874,0.007911659257436103,0.006776115755754457,0.004346179605742435
104.25,0.00999818805382772,0.007544522569179102,0.006438317715989208,0.004095007655367251
104.5,0.00960412040623217,0.007191865040694622,0.006115269168245209,0.003857305890205954
104.75,0.009222217628000283,0.006853271289966373,0.005806457275486554,0.003632345671652967
105.0,0.008852289113669965,0.006528328024012455,0.005511378995922628,0.003419465489697751
105.25,0.008494136159106292,0.0062166248087552195,0.00522954151902498,0.0032180694261165826
105.5,0.008147552806723721,0.005917754761592538,0.004960462483068646,0.0030276150611589794
105.75,0.007812326664803497,0.005631315167906716,0.004703670068559807,0.0028475969438646227
106.0,0.007488239691568339,0.005356908049885237,0.004458703101041726,0.002677530857936619
106.25,0.007175068939392352,0.0050941406812355875,0.004225111154551694,0.0025169422732321586
106.5,0.006872587265547509,0.0048426260649472586,0.004002454713286923,0.002365360674207311
106.75,0.006580564011317158,0.004601983356525013,0.0037903053604532487,0.002222320354090288
107.0,0.006298765644972655,0.004371838259212373,0.003588245967857321,0.0020873679225531937
107.25,0.006026956372357194,0.004151823363065247,0.0033958708600708627,0.0019600706524823155
107.5,0.005764898713608581,0.003941578445690287,0.003212785924607349,0.001840020354372303
107.75,0.005512354050313247,0.003740750732690701,0.0030386086483634393,0.0017268340591886774
108.0,0.005269083139154099,0.0035489951122850156,0.0028729680737265653,0.0016201522995025314
108.25,0.005034846593954728,0.0033659743180850304,0.0027155047094463147,0.0015196360247733444
108.5,0.0048094053402815955,0.0031913590737438595,0.0025658704098567805,0.0014249632166078645
108.75,0.004592521041781617,0.0030248282076009705,0.002423728245800391,0.0013358260628826908
109.0,0.004383956491425851,0.0028660687502695655,0.0022887523677559115,0.0012519291388932091
109.25,0.004183475986594041,0.0027147759873601667,0.002160627871612371,0.0011729886728104296
109.5,0.00399084566597785,0.0025706535094397573,0.002039050656068025,0.001098732686058204
109.75,0.0038058338293865818,0.002433413224720957,0.0019237272634778846,0.0010289016189282542
110.0,0.0036282112279748613,0.0023027753586249036,0.0018143747171307525,0.0009632489858941292
110.25,0.003457751333075472,0.002178468426666038,0.001710720328473284,0.0009015415368600734
110.5,0.0032942305803132883,0.0020602291945804084,0.001612501497955296,0.0008435588115334801
110.75,0.003137428593839727,0.0019478026189685808,0.001519465494069545,0.0007890923373492014
111.0,0.002987128386531855,0.0018409417718061763,0.0014313692284247306,0.0007379446800179165
111.25,0.002843116543550312,0.0017394077522155103,0.0013479790190380726,0.0006899285325866458
111.5,0.0027051833807625342,0.0016429695876493979,0.0012690703561027597,0.000644865959610924
111.75,0.0025731230942694205,0.0015514041205240787,0.0011944276654972863,0.0006025878461003952
112.0,0.0024467338814792936,0.0014644958884487435,0.0011238440720101866,0.0005629335330210868
112.25,0.002325818053669646,0.0013820369932103953,0.001057121159927755,0.0005257505747896873
112.5,0.0022101821282130563,0.0013038269642609394,0.000994068734168403,0.0004908945447111262
112.75,0.0020996369084738294,0.0012296726130399428,0.0009345045802726222,0.0004582288186404999
113.0,0.0019939975467564725,0.001159387882905667,0.0008782542225705542,0.00042762429345365605
113.25,0.0018930835966550386,0.001092793692072469,0.0008251506821967593,0.0003989590284150923
113.5,0.0017967190514210072,0.001029717774607235,0.000775034236216507,0.0003721178442625565
113.75,0.0017047323699787992,0.0009699945160293335,0.0007277521783198047,0.0003469919166192137
114.0,0.001616956493505042,0.0009134647859644913,0.0006831585821465096,0.00032347839834281054
114.25,0.0015332288498496425,0.0008599757706227621,0.0006411140683587446,0.00030148008375433964
114.5,0.0014533913491368497,0.0008093808013605385,0.0006014855748400001,0.0002809051190176339
114.75,0.0013772903706869436,0.0007615391839101979,0.0005641461316994063,0.0002616667487301404
115.0,0.0013047767405069673,0.0007163160263383527,0.0005289746392702125,0.00024368308761097443
115.25,0.0012357057023103164,0.0006735820681072744,0.00049585565160343,0.00022687690293627218
115.5,0.0011699368807200716,0.000633213507169048,0.0004646791626463794,0.00021117539670701497
115.75,0.0011073342372741894,0.0005950918315404917,0.00043534039752680216,0.00019650998565428599
116.0,0.0010477660219906175,0.0005591036482513093,0.00040773960834309146,0.00018281607720054476
116.25,0.0009911047180800286,0.0005251405163706521,0.00038178187526601796,0.0001700328483165562
116.5,0.000937226982344018,0.0004930987811119427,0.00035737691192553136,0.00015810303257707481
116.75,0.0008860135812578146,0.0004628794104913251,0.0003344388760421487,0.00014697272034671727
117.0,0.0008373493221814159,0.00043438783325622926,0.000312886185660965,0.00013659117360155325
117.25,0.0007911229820441509,0.0004075337807633888,0.00029264134114677896,0.00012691065469198714
117.5,0.0007472272324113049,0.0003822311307986806,0.0002736307510662972,0.00011788626715459356
117.75,0.0007055585615140492,0.0003583977549998475,0.00025578456464976613,0.00010947580516576675
118.0,0.0006660171943256218,0.00033595536868159033,0.00023903650902489302,0.00010163961023461129
118.25,0.0006285070103438668,0.0003148293843535289,0.00022332373143319845,9.4340432560771e-05
118.5,0.0005929354602327158,0.0002949487688132143,0.00020858664677286576,8.754329694267586e-05
118.75,0.0005592134800144659,0.000276245902977595,0.00019476879050221686,8.121537378708212e-05
119.0,0.0005272554053021288,0.0002586564457637794,0.00018181667611709106,7.532585543983534e-05
119.25,0.0004969788839771875,0.000242119201476613,0.00016967965828236866,6.98458387283858e-05
119.5,0.0004683047886198451,0.00022657599068051738,0.00015830980025817681,6.474821448304864e-05
119.75,0.00044115712869092247,0.00021197152481811242,0.00014766174686575554,6.00075635519158e-05
120.0,0.0004154629623509986,0.00019825328434734972,0.00013769260180348405,5.56000591874087e-05
120.25,0.00039115230875675516,0.00018537140066686837,0.0001283618098109341,5.1503375040680896e-05
120.5,0.0003681580602783916,0.00017327854167117744,0.00011963104341739444,4.7696598117051884e-05
120.75,0.0003464158956453043,0.0001619298009795918,0.00011146409418821878,4.4160146146893934e-05
121.0,0.0003258641933744596,0.00015128259069209602,0.00010382676827068213,4.087568902313059e-05
121.25,0.0003064439461672326,0.0001412965377842137,9.66867862362837e-05,3.782607404422938e-05
121.5,0.00028809867620124764,0.00013193338405471878,9.001368710175046e-05,3.499525504830279e-05
121.75,0.0002707743517212482,0.00012315688960116,8.377873637392921e-05,3.236822522195868e-05
122.0,0.00025441930427961407,0.00011493273956746906,7.795483799604397e-05,2.9930953758500156e-05
122.25,0.00023898414790517414,0.00010722845461396182,7.251645008350043e-05,2.7670326180501792e-05
122.5,0.00022442169900156506,0.00010001330439160671,6.743950441579475e-05,2.55740881029232e-05
122.75,0.0002106868982848575,9.325822445064527e-05,6.270132954351927e-05,2.363079240619443e-05
123.0,0.00019773673376113047,8.69357363351842e-05,5.828057715869203e-05,2.1829749424959953e-05
123.25,0.00018553016551391425,8.101987081961815e-05,5.4157151999701566e-05,2.0160979971782498e-05
123.5,0.00017402805221072298,7.548609407498561e-05,5.031214492061166e-05,1.8615171014159712e-05
123.75,0.0001631930789518158,7.0311236996303e-05,4.672776903744068e-05,1.718363386735795e-05
124.0,0.00015298968718118679,6.54734273027112e-05,4.3387298906579064e-05,1.585826471584204e-05
124.25,0.00014338400616693852,6.095202449907223e-05,4.027501257911958e-05,1.4631507449279951e-05
124.5,0.0001343437862040903,5.672755757570925e-05,3.737613643693674e-05,1.3496318648760934e-05
124.75,0.00012583833370791617,5.278166541338079e-05,3.4676792725038286e-05,1.2446134688453381e-05
125.0,0.00011783844807880008,4.909703970843122e-05,3.21639496218307e-05,1.1474840819332785e-05
125.25,0.00011031636028361294,4.565737041453826e-05,2.9825373794665657e-05,1.057674213017053e-05
125.5,0.00010324567331494825,4.244729365197217e-05,2.764958531728681e-05,9.746536298522038e-06
125.75,9.66013044083553e-05,3.945234192374398e-05,2.562581487799009e-05,8.979287993816877e-06
126.0,9.03594290379985e-05,3.665889659182092e-05,2.3743963124909957e-05,8.270404831138536e-06
126.25,8.449742674602558e-05,3.405414254090772e-05,2.199456211936318e-05,7.615614798053001e-06
126.5,7.899382866187686e-05,3.1626024984290886e-05,2.0368738796445786e-05,7.010945064041277e-06
126.75,7.382826675351888e-05,2.936320824704897e-05,1.88581802807714e-05,6.4527020806114655e-06
127.0,6.898142487527412e-05,2.725503655226146e-05,1.7455101081755774e-05,5.937452927783958e-06
127.25,6.443499146672319e-05,2.529149666315462e-05,1.6152211998078147e-05,5.4620078286236835e-06
127.5,6.01716138854844e-05,2.346318234636919e-05,1.494269067712745e-05,5.023403760936888e-06
127.75,5.617485443413936e-05,2.1761260570909573e-05,1.3820153780950833e-05,4.618889126722984e-06
128.0,5.24291479784628e-05,2.0177439372653935e-05,1.2778630651084484e-05,4.245909391046142e-06
128.25,4.891976113244473e-05,1.8703937339849927e-05,1.1812538405788357e-05,3.902093646687464e-06
128.5,4.563275301492915e-05,1.7333454605727406e-05,1.0916658428750265e-05,3.5852420434539903e-06
128.75,4.255493747259702e-05,1.6059145343759113e-05,1.0086114138130516e-05,3.2933140318580288e-06
129.0,3.967384683573883e-05,1.4874591643998174e-05,9.316350017166025e-06,3.024417358079373e-06
129.25,3.6977697068516965e-05,1.3773778766430823e-05,8.603111812495676e-06,2.7767977863766112e-06
129.5,3.445535432728106e-05,1.2751071657755452e-05,7.942427855905673e-06,2.5488294852142622e-06
129.75,3.209630291335862e-05,1.1801192718858735e-05,7.3305914609504825e-06,2.3390060497906318e-06
130.0,2.9890614526056395e-05,1.0919200745191662e-05,6.764144310647277e-06,2.1459321186508033e-06
130.25,2.7828918794337384e-05,1.0100470988091455e-05,6.239860832024467e-06,1.968315547781221e-06
130.5,2.5902375095090747e-05,9.340676288694605e-06,5.754733450422429e-06,1.804960107230649e-06
130.75,2.4102645558425507e-05,8.635769239222602e-06,5.30595873276751e-06,1.6547586719983625e-06
131.0,2.242186926129878e-05,7.98196531602856e-06,4.890924331020662e-06,1.5166868700050191e-06
131.25,2.0852637538125685e-05,7.375726933237479e-06,4.5071967043919295e-06,1.3897971592898697e-06
131.5,1.9387970421118323e-05,6.813748396935619e-06,4.152509576516927e-06,1.273213310464889e-06
131.75,1.802129411644021e-05,6.29294167844869e-06,3.824753080397563e-06,1.1661252625876114e-06
132.0,1.674641952284774e-05,5.810423005978244e-06,3.5219635649094778e-06,1.067784334237892e-06
132.25,1.5557521730679025e-05,5.3635002008588095e-06,3.2423140131420214e-06,9.774987625009024e-07
132.5,1.444912048368969e-05,4.949660741921378e-06,2.98410505139295e-06,8.946295511485764e-07
132.75,1.341606154632518e-05,4.56656051730046e-06,2.745756507843648e-06,8.185866074084713e-07
133.0,1.2453498972169251e-05,4.212013218459994e-06,2.525799494279777e-06,7.488251484941693e-07
133.25,1.1556878210405658e-05,3.883980356103209e-06,2.3228689783550577e-06,6.848423604673965e-07
133.5,1.0721920030321077e-05,3.580561857725135e-06,2.135696821878938e-06,6.261742915983475e-07
133.75,9.944605248098923e-06,3.2999872197210775e-06,1.9631052530763196e-06,5.723929658175804e-07
134.0,9.221160181069177e-06,3.040607183671474e-06,1.8040007553671002e-06,5.231037012124496e-07
134.25,8.54804284693981e-06,2.800885907384256e-06,1.657368340233862e-06,4.779426188517442e-07
134.5,7.921929844240109e-06,2.5793936075344893e-06,1.522266188642258e-06,4.3657432994997607e-07
134.75,7.339703905830901e-06,2.374799643497346e-06,1.3978206352669204e-06,3.986897895920537e-07
135.0,6.798442080626072e-06,2.1858660241218234e-06,1.2832214750959925e-06,3.6400430407902116e-07
135.25,6.2954045276736545e-06,2.0114413083774348e-06,1.177717575987879e-06,3.3225568355701844e-07
135.5,5.828023891156151e-06,1.8504548812442987e-06,1.0806127767114908e-06,3.0320252803217113e-07
135.75,5.393895234368236e-06,1.7019115834369396e-06,9.912620532251905e-07,2.7662263955198293e-07
136.0,4.990766500338505e-06,1.5648866742260974e-06,9.090679373310609e-07,2.5231154929254635e-07
136.25,4.616529483257087e-06,1.4385211088088078e-06,8.334771724757123e-07,2.3008115410482965e-07
136.5,4.269211282373335e-06,1.3220171129964515e-06,7.63977591892e-07,2.0975845299491314e-07
136.75,3.9469662167428775e-06,1.2146340356678494e-06,7.000952048980506e-07,1.9118437776243764e-07
137.0,3.6480681827911464e-06,1.1156844669054688e-06,6.413914788992965e-07,1.7421270990403943e-07
137.25,3.3709034256427424e-06,1.0245306009901459e-06,5.874608046535278e-07,1.5870907888344413e-07
137.5,3.1139637139106173e-06,9.405808354268131e-07,5.379281332614205e-07,1.4455003521515016e-07
137.75,2.8758398921100397e-06,8.632865875762066e-07,4.924467738737215e-07,1.3162219307491323e-07
138.0,2.655215793574216e-06,7.921393184559245e-07,4.5069634223712724e-07,1.1982143791347294e-07
138.25,2.4508624965414735e-06,7.266677502498117e-07,4.1238084966194195e-07,1.0905219383448834e-07
138.5,2.261632907594848e-06,6.664352657823564e-07,3.772269245094485e-07,9.922674679534048e-08
138.75,2.0864566519703654e-06,6.110374796956509e-07,3.4498215616994906e-07,9.0264619431177e-08
139.0,1.9243352608585195e-06,5.600999699951184e-07,3.154135550060796e-07,8.209199360614535e-08
139.25,1.7743376341054307e-06,5.132761604177821e-07,2.8830611960845576e-07,7.46411775279457e-08
139.5,1.6355957693483451e-06,4.7024534412702277e-07,2.6346150473472316e-07,6.785011381640012e-08
139.75,1.5073007406029779e-06,4.3071084056965687e-07,2.406967833140024e-07,6.166192559286613e-08
140.0,1.3886989144822472e-06,3.9439827578908486e-07,2.198432959023561e-07,5.602449798757327e-08
140.25,1.2790883908466062e-06,3.6105398024935777e-07,2.0074558237339037e-07,5.0890092039577314e-08
140.5,1.177815655756791e-06,3.304434949557951e-07,1.8326038959782299e-07,4.6214988897219216e-08
140.75,1.0842724363454134e-06,3.023501803342053e-07,1.6725575047507348e-07,4.1959161921721706e-08
141.0,9.978927446536716e-07,2.765739201792207e-07,1.5261012918344235e-07,3.808597455038606e-08
141.25,9.181501022988527e-07,2.529299155872415e-07,1.392116285509193e-07,3.4561902088309e-08
141.5,8.445549341199599e-07,2.3124756220839097e-07,1.26957254614981e-07,3.135627548181747e-08
141.75,7.766521223890101e-07,2.113694057409447e-07,1.1575223517163261e-07,2.8441045507582304e-08
142.0,7.140187126552088e-07,1.9315017072215198e-07,1.0550938801453482e-07,2.5790565777875727e-08
142.25,6.56261761593817e-07,1.7645585730676176e-07,9.614853574611197e-08,2.3381393092714816e-08
142.5,6.030163203819859e-07,1.611629019763889e-07,8.759596367559015e-08,2.1192103828949057e-08
142.75,5.539435440840314e-07,1.4715739770573203e-07,7.978391803553601e-08,1.9203125122469328e-08
143.0,5.087289211187796e-07,1.3433436972601746e-07,7.265014143733531e-08,1.7396579719393313e-08
143.25,4.670806154392875e-07,1.2259710295020627e-07,6.613744305286035e-08,1.5756143377892832e-08
143.5,4.2872791418434815e-07,1.1185651779043967e-07,6.01933010479726e-08,1.4266913880611908e-08
143.75,3.9341977563723153e-07,1.0203059105941221e-07,5.476949491423163e-08,1.2915290758204825e-08
144.0,3.609234707304677e-07,9.304381864809754e-08,4.982176563790083e-08,1.1688864839943277e-08
144.25,3.310233128270513e-07,8.482671740413872e-08,4.5309501579173756e-08,1.0576316881552564e-08
144.5,3.035194704604111e-07,7.731536339046159e-08,4.119544834252011e-08,9.567324560794044e-09
144.75,2.7822685806876156e-07,7.045096393631211e-08,3.7445440769263143e-08,8.652477143047262e-09
145.0,2.5497409971022416e-07,6.417946122466363e-08,3.4028155512879236e-08,7.823197238845325e-09
145.25,2.3360256161074757e-07,5.8451165239266864e-08,3.091488268410816e-08,7.07166906072308e-09
145.5,2.139654490902473e-07,5.322041389058828e-08,2.8079315118445644e-08,6.390772671367579e-09
145.75,1.9592696397017974e-07,4.8445258466095236e-08,2.5497353998029947e-08,5.774023734034325e-09
146.0,1.793615187245035e-07,4.408717270951432e-08,2.3146929627629873e-08,5.215518325033955e-09
146.25,1.6415300358908776e-07,4.011078360940634e-08,2.1007836187883292e-08,4.709882389661923e-09
146.5,1.501941036411278e-07,3.648362261219785e-08,1.9061579472168217e-08,4.252225470843474e-09
146.75,1.373856623489741e-07,3.3175895615469983e-08,1.7291236589224793e-08,3.8380983607545376e-09
147.0,1.256360888127528e-07,3.0160270432774187e-08,1.5681326756082683e-08,3.4634543473241975e-09
147.25,1.1486080584413664e-07,2.7411680497997885e-08,1.4217692341282548e-08,3.1246137720209586e-09
147.5,1.0498173621385549e-07,2.4907143578824036e-08,1.2887389349172914e-08,2.8182316088273938e-09
147.75,9.59268246989929e-08,2.2625594456531485e-08,1.1678586665849108e-08,2.5412678334563518e-09
148.0,8.76295933917516e-08,2.0547730474433682e-08,1.0580473370088198e-08,2.29096033503367e-09
148.25,8.002872831663442e-08,1.8655869078997052e-08,9.583173494188842e-09,2.064800167647112e-09
148.5,7.306769512370875e-08,1.6933816427635766e-08,8.677667656391994e-09,1.8605089436868934e-09
148.75,6.669438199874307e-08,1.536674625292008e-08,7.85572104620703e-09,1.6760181882013782e-09
149.0,6.086076799192944e-08,1.3941088193363678e-08,7.109817250135318e-09,1.5094504918320507e-09
149.25,5.5522614995022206e-08,1.2644424926805902e-08,6.4330974712292174e-09,1.359102306807763e-09
149.5,5.063918185079792e-08,1.1465397402733138e-08,5.8193047244653955e-09,1.2234282523392031e-09
149.75,4.6172959036590946e-08,1.0393617585575516e-08,5.262732598480649e-09,1.1010267959411987e-09
150.0,4.2089422530053944e-08,9.419588118155397e-09,4.758178251178085e-09,9.90627195828454e-10
150.25,3.835680562377956e-08,8.534628415266534e-09,4.300899272362338e-09,8.91077598270339e-10
150.5,3.494588730516905e-08,7.730806641780707e-09,3.886574128631004e-09,8.013341870270476e-10
150.75,3.182979621267448e-08,7.000877176477875e-09,3.5112658986377344e-09,7.204512982068992e-10
151.0,2.8983828983164425e-08,6.338223104387437e-09,3.1713890254252033e-09,6.475724147826188e-10
151.25,2.638528203625496e-08,5.73680336431261e-09,2.863678859016456e-09,5.819219657918096e-10
151.5,2.4013295824454023e-08,5.191104181895441e-09,2.5851637504027176e-09,5.227978603472585e-10
151.75,2.1848710713026528e-08,4.6960944606419555e-09,2.3331395007373975e-09,4.695646923861777e-10
152.0,1.9873933611933856e-08,4.2471848177723205e-09,2.105145964599846e-09,4.216475571239363e-10
152.25,1.8072814654597976e-08,3.840189977453884e-09,1.8989456396818617e-09,3.78526426645463e-10
152.5,1.6430533144784556e-08,3.4712942594839806e-09,1.7125040775943718e-09,3.3973103484337235e-10
152.75,1.493349216062787e-08,3.1370199159458634e-09,1.543971962858079e-09,3.0483622705101443e-10
153.0,1.3569221173089575e-08,2.834198091410659e-09,1.3916687284724269e-09,2.734577330489985e-10
153.25,1.2326286077033017e-08,2.5599421969491917e-09,1.2540675765880466e-09,2.452483265425797e-10
153.5,1.1194206133178334e-08,2.3116235033195327e-09,1.1297817894076116e-09,2.198943363152467e-10
153.75,1.0163377284840712e-08,2.086848776800338e-09,1.0175522229004497e-09,1.9711247752263955e-10
154.0,9.225001407437335e-09,1.883439792674373e-09,9.162358836520485e-10,1.7664697534647468e-10
154.25,8.371021034451185e-09,1.6994145732365298e-09,8.247954992769542e-10,1.582669537252851e-10
154.5,7.594059162384551e-09,1.532970212054365e-09,7.422899978264307e-10,1.4176406628910112e-10
154.75,6.887363761773604e-09,1.3824671535261006e-09,6.678658197657738e-10,1.26950347041444e-10
155.0,6.2447566341294266e-09,1.246414809488302e-09,6.007489924440443e-10,1.1365626121575077e-10
155.25,5.660586291937878e-09,1.1234584036930596e-09,5.402379013760505e-10,1.0172893801682482e-10
155.5,5.129684571199274e-09,1.0123669415657895e-09,4.856967000615143e-10,9.103056885834976e-11
155.75,4.647326667876789e-09,9.120222132596055e-10,4.365493029574467e-10,8.143695583909014e-11
156.0,4.20919436798139e-09,8.214087445140653e-10,3.922739116569145e-10,7.283619688610718e-11
156.25,3.811342207938918e-09,7.396046149824654e-10,3.523980288218736e-10,6.512749480128107e-11
156.5,3.4501663508559247e-09,6.657730736372514e-10,3.164939172285546e-10,5.822007915125422e-11
156.75,3.122375962388768e-09,5.991548825881405e-10,2.84174465690215e-10,5.203223026691262e-11
157.0,2.824966903920026e-09,5.390613289933685e-10,2.5508942649644275e-10,4.649039610565686e-11
157.25,2.5551975520710204e-09,4.84867848715473e-10,2.2892199185724045e-10,4.1528393301008835e-11
157.5,2.310566588160299e-09,4.3600820926680594e-10,2.0538567967807892e-10,3.7086684590558215e-11
157.75,2.0887925999901034e-09,3.9196920556291323e-10,1.8422150174065645e-10,3.311172549555949e-11
158.0,1.8877953535542927e-09,3.5228582367528436e-10,1.6519538933680494e-10,2.955537373907692e-11
158.25,1.7056786040007308e-09,3.1653683313950525e-10,1.4809585336741565e-10,2.637435561530983e-11
158.5,1.5407143264805862e-09,2.8434077133044944e-10,1.3273185866089432e-10,2.3529783842029438e-11
158.75,1.3913282497707275e-09,2.553522853383455e-10,1.1893089313551466e-10,2.098672214569892e-11
159.0,1.2560865935665785e-09,2.292588011138468e-10,1.0653721437220383e-10,1.8713792063067117e-11
159.25,1.1336839096501074e-09,2.0577749137358022e-10,9.541025808422268e-11,1.6682818068429213e-11
159.5,1.02293194192984e-09,1.8465251605657402e-10,8.542319368287442e-11,1.4868507280765017e-11
159.75,9.227494188869374e-10,1.6565251196762102e-10,7.646161382370433e-11,1.324816052857723e-11
160.0,8.321527082452597e-10,1.485683093551662e-10,6.842234583098114e-11,1.1801411734037902e-11
160.25,7.502472597181782e-10,1.3321085595634224e-10,6.121237400722094e-11,1.0509992928482162e-11
160.5,6.762197733593517e-10,1.194093297494666e-10,5.4747862717815237e-11,9.357522429910368e-12
160.75,6.093310352936285e-10,1.0700942427970782e-10,4.895327111670463e-11,8.329313943204219e-12
161.0,5.489093636622197e-10,9.587179071382747e-11,4.376055113190217e-11,7.412204574164939e-12
161.25,4.943446164594375e-10,8.587062318095022e-11,3.910842113083478e-11,6.5943999266220925e-12
161.5,4.4508271433798975e-10,7.689237430017175e-11,3.4941708198356504e-11,5.865334612120589e-12
161.75,4.0062063549080683e-10,6.883458933669214e-11,3.121075289161831e-11,5.215546685741604e-12
162.0,3.6050184341166153e-10,6.160484845008466e-11,2.7870870532650213e-11,4.636564645520887e-12
162.25,3.243121114808686e-10,5.51198070764402e-11,2.48818639128526e-11,4.12080575959382e-12
162.5,2.916757109323014e-10,4.930432585748735e-11,2.220758257426797e-11,3.6614846212858315e-12
162.75,2.622519320934178e-10,4.409068174971776e-11,1.981552435302158e-11,3.252530915022564e-12
163.0,2.3573191018109005e-10,3.941785315252319e-11,1.7676475238252662e-11,2.8885154962156036e-12
163.25,2.1183573022665867e-10,3.523087213644975e-11,1.5764183942441526e-11,2.564583953351346e-12
163.5,1.9030978739489034e-10,3.1480237769287494e-11,1.4055067928525822e-11,2.2763969182768498e-12
163.75,1.709243806925249e-10,2.812138485120153e-11,1.2527947943038348e-11,2.0200764492294736e-12
164.0,1.5347152052589645e-10,2.5114203023464336e-11,1.1163808327303556e-11,1.7921578854600328e-12
164.25,1.3776293113413064e-10,2.2422601569468345e-11,9.945580709156809e-12,1.5895466250437407e-12
164.5,1.2362823170228653e-10,2.0014115676741915e-11,8.857948804176604e-12,1.4094793331570051e-12
164.75,1.1091328030655023e-10,1.785955036790893e-11,7.88717236338361e-12,1.2494891371284946e-12
165.0,9.947866679296242e-11,1.5932658506602045e-11,7.0209283916943844e-12,1.1073744064506901e-12
165.25,8.919834150773008e-11,1.4209849791277228e-11,6.2481680211755346e-12,9.811707570510121e-13
165.5,7.995836801998248e-11,1.2669927755549909e-11,5.558987503761683e-12,8.69125951617121e-13
165.75,7.16557890763188e-11,1.1293852216262886e-11,4.944511986437204e-12,7.696774058238018e-13
166.0,6.419759568169926e-11,1.0064524710705148e-11,4.3967908133810895e-12,6.814320321151726e-13
166.25,5.749979030928578e-11,8.966594801705431e-12,3.90870325586771e-12,6.031481862316616e-13
166.5,5.1486535930222745e-11,7.986285241522529e-12,3.4738736440562987e-12,5.337194982472186e-13
166.75,4.6089383133160774e-11,7.111234226959438e-12,3.086594988783545e-12,4.721603987699819e-13
167.0,4.1246568477055644e-11,6.330353096020587e-12,2.7417602652748286e-12,4.1759316362099487e-13
167.25,3.690237768209791e-11,5.633698007844654e-12,2.4348006066390554e-12,3.6923632199696996e-13
167.5,3.3006567820888986e-11,5.012354261666839e-12,2.1616297269326895e-12,3.2639428748608185e-13
167.75,2.9513843237200864e-11,4.458332036850616e-12,1.9185939640694117e-12,2.884480849920712e-13
168.0,2.6383380311618534e-11,3.9644724555902685e-12,1.7024273820022514e-12,2.5484706041698553e-13
168.25,2.3578396695038602e-11,3.5243629766278093e-12,1.510211436993041e-12,2.251014711340707e-13
168.5,2.106576092262329e-11,3.1322612057685933e-12,1.3393387502319126e-12,1.9877586492423423e-13
168.75,1.881563875366884e-11,2.7830263137771022e-12,1.187480579241431e-12,1.7548316568124852e-13
169.0,1.6801172909183822e-11,2.4720573186396095e-12,1.052557621267866e-12,1.5487939160780784e-13
169.25,1.4998193068907125e-11,2.1952375578689733e-12,9.32713810682521e-13,1.366589395469381e-13
169.5,1.3384953428194012e-11,1.9488847486752193e-12,8.262928132906546e-13,1.2055037619729877e-13
169.75,1.194189522217358e-11,1.7297060851639162e-12,7.318169456047477e-13,1.0631268244262136e-13
170.0,1.065143191880969e-11,1.5347578775109534e-12,6.479682726384839e-13,9.373190317718418e-14
170.25,9.497754979931808e-12,1.3614092816848209e-12,5.735716661574418e-13,8.26181594339312e-14
170.5,8.466658272002099e-12,1.2073097181533153e-12,5.07579623231268e-13,7.280298475090266e-14
170.75,7.545379387205452e-12,1.0703596113032218e-12,4.490586660730912e-13,6.413695080826527e-14
171.0,6.722456283023993e-12,9.486841174288788e-13,3.9717716253190594e-13,5.6487551849884276e-14
171.25,5.987597813192577e-12,8.406095467067053e-13,3.511944217180581e-13,4.9737320006175204e-14
171.5,5.331566828547795e-12,7.44642204858512e-13,3.1045093381532784e-13,4.3782146881696975e-14
171.75,4.746074666291396e-12,6.594494149832689e-13,2.743596371935175e-13,3.852978921456603e-14
172.0,4.2236859434527364e-12,5.838424988258367e-13,2.423981062073132e-13,3.389853882560959e-14
172.25,3.757732681400498e-12,5.167615187698798e-13,2.1410156521866157e-13,2.981603902578009e-14
172.5,3.342236859151909e-12,4.572616042775447e-13,1.8905664291703613e-13,2.621823178186132e-14
172.75,2.9718406033818636e-12,4.0450069980625863e-13,1.668957903341803e-13,2.304842136635992e-14
173.0,2.6417432689234366e-12,3.5772859180409717e-13,1.4729229328264284e-13,2.0256441844494936e-14
173.25,2.3476447557383423e-12,3.162770819488894e-13,1.2995581732263308e-13,1.779791714485421e-14
173.5,2.0856944557901612e-12,2.795511914209367e-13,1.1462842954091893e-13,1.5633603508387033e-14
173.75,1.852445285714884e-12,2.4702128909439046e-13,1.0108104709040285e-13,1.3728805409554398e-14
174.0,1.6448123114802106e-12,2.1821604916976446e-13,8.91102676827101e-14,1.2052856804009243e-14
174.25,1.4600355175487443e-12,1.9271615268538754e-13,7.853554173846797e-14,1.0578660570040542e-14
174.5,1.2956463159076296e-12,1.701486559702698e-13,6.919665010602074e-14,9.28227971413682e-15
174.75,1.1494374285659168e-12,1.5018195679779192e-13,6.095145501919255e-14,8.142574624203814e-15
175.0,1.0194358112045967e-12,1.3252129623359632e-13,5.3673895231893e-14,7.140881277852368e-15
175.25,9.038783207222815e-13,1.1690474046265353e-13,4.725219933162957e-14,6.260725864581108e-15
175.5,8.011898515569179e-13,1.0309959217824675e-13,4.1587294006810606e-14,5.487571758560901e-15
175.75,7.099637003244628e-13,9.089918677656028e-14,3.659138639227611e-14,4.808595253789757e-15
176.0,6.289439340021059e-13,8.012003283343104e-14,3.218670172570629e-14,4.212486842683102e-15
176.25,5.57009564741707e-13,7.059926074165209e-14,2.830435983050072e-14,3.689275166948761e-15
176.5,4.931603475742569e-13,6.219234676076085e-14,2.4883375202082317e-14,3.230171120477094e-15
176.75,4.3650404160561203e-13,5.4771083631583104e-14,2.186976758430097e-14,2.8274298121761062e-15
177.0,3.8624498512831287e-13,4.82217712645865e-14,1.9215770906328728e-14,2.474228396431409e-15
177.25,3.4167385312756495e-13,4.244360445424369e-14,1.687912996963556e-14,2.1645579648233734e-15
177.5,3.021584781903892e-13,3.734723629253495e-14,1.4822475324315233e-14,1.8931279151126853e-15
177.75,2.671356258043364e-13,3.2853498703890446e-14,1.3012767814284668e-14,1.6552813772196993e-15
178.0,2.361036279914842e-13,2.8892263187371845e-14,1.1420805150664958e-14,1.446920442220364e-15
178.25,2.0861578738273722e-13,2.5401426685172542e-14,1.002078372736649e-14,1.264440072688965e-15
178.5,1.8427447286168966e-13,2.2326009166314188e-14,8.789909613438801e-15,1.1046697072160589e-15
178.75,1.6272583645690175e-13,1.961735079840226e-14,7.7080532864149e-15,9.648216753250608e-16
179.0,1.436550867005269e-13,1.7232397965064222e-14,6.757443306031713e-15,8.4244564218069485e-16
179.25,1.2678226197534634e-13,1.5133068462176354e-14,5.922394582830177e-15,7.353883897693102e-16
179.5,1.1185845173984649e-13,1.328568728601234e-14,5.189067437041048e-15,6.417583192500597e-16
179.75,9.866241917748138e-14,1.1660485299537676e-14,4.545253994854002e-15,5.598941298519884e-16
180.0,8.699758374648779e-14,1.0231153899248088e-14,3.9801889002918966e-15,4.883371894152385e-16
180.25,7.668932597634097e-14,8.974449552187051e-15,3.484381604953225e-15,4.2580717042669593e-16
180.5,6.758258096608924e-14,7.869842725174297e-15,3.0494678288608176e-15,3.711805694126438e-16
180.75,5.953969019728945e-14,6.899206308841364e-15,2.6680780412904965e-15,3.2347177612059573e-16
181.0,5.243848458715183e-14,6.0465391829044044e-15,2.3337210371540654e-15,2.8181639262670844e-16
181.25,4.617057450894294e-14,5.297721029072841e-15,2.040680919164133e-15,2.454565406771422e-16
181.5,4.063982469869547e-14,4.6402949338956636e-15,1.7839259560117923e-15,2.137279230423976e-16
181.75,3.576099473247042e-14,4.063274667177484e-15,1.5590279809693172e-15,1.8604843327009965e-16
182.0,3.14585272722461e-14,3.5569739188778974e-15,1.3620911293493477e-15,1.6190813104891121e-16
182.25,2.76654684798788e-14,3.1128550079463982e-15,1.1896888516880395e-15,1.4086042240318723e-16
182.5,2.4322506423588264e-14,2.7233949055610676e-15,1.0388082576776029e-15,1.225143016737906e-16
182.75,2.1377114881467166e-14,2.3819666103883962e-15,9.068009538679484e-16,1.065275299189991e-16
183.0,1.8782791192660958e-14,2.0827341615663613e-15,7.913396293496676e-16,9.260063793990409e-17
183.25,1.6498378083161923e-14,1.8205597394122065e-15,6.903797278988746e-16,8.047165619258934e-17
183.5,1.4487460360428212e-14,1.5909214953833086e-15,6.021256228248953e-16,6.991148456946005e-17
183.75,1.2717828405534425e-14,1.3898408873482847e-15,5.250007726370372e-16,6.071982558723236e-17
184.0,1.1161001212781809e-14,1.2138184440096502e-15,4.576213985002966e-16,5.272161349776646e-17
184.25,9.791802488437141e-15,1.0597769975111342e-15,3.9877327252449055e-16,4.576387975417916e-17
184.5,8.587984035404973e-15,9.25011529378763e-16,3.4739125816404416e-16,3.97130022722392e-17
184.75,7.529891257833863e-15,8.071448751941044e-16,3.0254127975284815e-16,3.445229221859291e-17
185.0,6.6001661568247986e-15,7.040886136402749e-16,2.63404438607453e-16,2.987987753775736e-17
185.25,5.783483708302366e-15,6.140085450178445e-16,2.2926302372575544e-16,2.5906847250015285e-17
185.5,5.066317935864158e-15,5.352942289062006e-16,1.994881952969354e-16,2.2455624882652812e-17
185.75,4.4367344105374184e-15,4.6653211297362e-16,1.73529143992031e-16,1.9458543135247916e-17
186.0,3.884206237270192e-15,4.0648183529475227e-16,1.5090355199656376e-16,1.685659526451385e-17
186.25,3.3994509312519423e-15,3.540553333562401e-16,1.311892022041438e-16,1.4598341603562838e-17
186.5,2.9742858520062236e-15,3.082984320912233e-16,1.1401659956099528e-16,1.2638952191329178e-17
186.75,2.6015001289459964e-15,2.6837462191837953e-16,9.906248422727596e-17,1.0939368853194238e-17
187.0,2.274741231635532e-15,2.3355077066579676e-16,8.604413094466099e-17,9.465572034640924e-18
187.25,1.9884145406356265e-15,2.0318454312626487e-16,7.471434029766581e-17,8.18793945735581e-18
187.5,1.7375944589658938e-15,1.7671332678208666e-16,6.485703963568362e-17,7.080685304478677e-18
187.75,1.5179457640059474e-15,1.5364448712663206e-16,5.628342053372077e-17,6.121369931446579e-18
188.0,1.3256540380582522e-15,1.3354679519478544e-16,4.8828548182910124e-17,5.290471379912492e-18
188.25,1.1573641574562117e-15,1.1604288901782846e-16,4.2348386360656016e-17,4.571011030987082e-18
188.5,1.0101259126891064e-15,1.0080264570858548e-16,3.671718740352365e-17,3.94822660700993e-18
188.75,8.813459565672469e-16,8.753735625990062e-17,3.182520326739459e-17,3.4092866438930868e-18
189.0,7.687453533058636e-16,7.599460747562803e-17,2.7576678766283072e-17,2.9430412490435824e-18
189.25,6.703220901151558e-16,6.595378663830972e-17,2.3888092862996456e-17,2.5398045999663686e-18
189.5,5.843179814053725e-16,5.722213431333915e-17,2.0686617677491234e-17,2.1911651966590155e-18
189.75,5.091894599229409e-16,4.9631279593630886e-17,1.7908768781833346e-17,1.8898203758242345e-18
190.0,4.4358180687952557e-16,4.303419967136096e-17,1.5499223354495316e-17,1.6294320274331279e-18
190.25,3.8630642313196536e-16,3.730255273391682e-17,1.3409785638684568e-17,1.4045008375797677e-18
190.5,3.3632078953667415e-16,3.2324338907491903e-17,1.1598481621780471e-17,1.2102567053783182e-18
190.75,2.9271080332864935e-16,2.800184970200306e-17,1.0028767048311034e-17,1.0425632901060665e-18
191.0,2.5467521413488514e-16,2.424987079137774e-17,8.668834785385723e-18,8.97834883871581e-19
191.25,2.2151192013209421e-16,2.099410817432263e-17,7.491009574636684e-18,7.729640868816591e-19
191.5,1.9260588904152462e-16,1.81698080863651e-17,6.4712183727595664e-18,6.652587727539307e-19
191.75,1.6741853051293394e-16,1.5720549322732738e-17,5.588527888040279e-18,5.723872891492314e-19
192.0,1.4547834412256639e-16,1.3597186210374657e-17,4.8247406527831524e-18,4.923307972492974e-19
192.25,1.263726924649642e-16,1.1756923676021337e-17,4.164042326727623e-18,4.233418311131669e-19
192.5,1.0974056626351985e-16,1.016250812589879e-17,3.592693811455643e-18,3.639082745590493e-19
192.75,9.526622359321166e-17,8.78151988143891e-18,3.098762576278629e-18,3.1272205748754376e-19
193.0,8.267359952790285e-17,7.585754576691125e-18,2.671888261272948e-18,2.6865196051469247e-19
193.25,7.17213943027767e-17,6.550682504828009e-18,2.3030782465606573e-18,2.307199956153673e-19
193.5,6.2198758890568e-17,5.654976247623824e-18,1.9845294120860627e-18,1.9808089892725325e-19
193.75,5.3921506583911087e-17,4.880098051672977e-18,1.70947277382515e-18,1.7000433017024597e-19
194.0,4.672878727526338e-17,4.209939530091648e-18,1.4720381031440467e-18,1.4585942620921985e-19
194.25,4.048018143173388e-17,3.630508780859914e-18,1.2671366529127916e-18,1.251014861805168e-19
194.5,3.505311462726389e-17,3.1296525064222403e-18,1.090357083372914e-18,1.072601738401865e-19
194.75,3.034062139026579e-17,2.6968179781526904e-18,9.378766425846867e-19,9.192952301013859e-20
195.0,2.6249376451157392e-17,2.322844199275814e-18,8.063833529606856e-19,7.875920659088288e-20
195.25,2.2697968137699816e-17,1.999779708921876e-18,6.930082674863437e-19,6.744696711269982e-20
195.5,1.9615384313537663e-17,1.7207236572653188e-18,5.952665003128049e-19,5.773205512731479e-20
195.75,1.6939684834525568e-17,1.4796871868050658e-18,5.110059012368703e-19,4.9389541899333714e-20
196.0,1.4616837490051558e-17,1.2714725236061213e-18,4.383623800094207e-19,4.2225389541271596e-20
196.25,1.2599697128793806e-17,1.0915674941488314e-18,3.757210119585614e-19,3.607217696980417e-20
196.5,1.0847110048686507e-17,9.360534672851892e-19,3.21682164152287e-19,3.0785392921790035e-20
196.75,9.323127854779526e-18,8.015249610199772e-19,2.7503197525380237e-19,2.624021852971262e-20
197.0,7.996316771545149e-18,6.850193711177647e-19,2.3471660229588665e-19,2.2328731880088983e-20
197.25,6.839176452680808e-18,5.839588001188701e-19,1.9982104006599117e-19,1.8957637638784008e-20
197.5,5.827531622031156e-18,4.960866495660324e-19,1.6954567838040652e-19,1.604568006160474e-20
197.75,4.940121380944183e-18,4.1942858944378243e-19,1.4319238066350385e-19,1.3522210880307972e-20
198.0,4.158166219183098e-18,3.522485402768523e-19,1.2014836276324396e-19,1.1325442378499277e-20
198.25,3.464994446228264e-18,2.930114426572058e-19,9.9872659210996e-20,9.401001212449692e-21
198.5,2.845707974575107e-18,2.4035002002224045e-19,8.188404964032587e-20,7.700639722178553e-21
198.75,2.286881164067488e-18,1.9303485180670575e-19,6.575018869583592e-20,6.181075407447572e-21
199.0,1.7762870118657974e-18,1.4994713595485954e-19,5.107770606913397e-20,4.802931738383303e-21
199.25,1.302645443080791e-18,1.1005356972859422e-19,3.750306033336489e-20,3.529755344215777e-21
199.5,8.553888464210667e-19,7.238281295886148e-20,2.4683944545320302e-20,2.3270859889428023e-21
199.75,4.2444028173929975e-19,3.6003027385071014e-20,1.2291049996702018e-20,1.1615564888740136e-21
200.0,0.0,0.0,0.0,0.0


==> Data/m30p2345.csv <==
x,m_p2,m_p3,m_p4,m_p5
0.0,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72
0.25,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72
0.5,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71
0.75,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71
1.0,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70
1.25,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70
1.5,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70
1.75,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69
2.0,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69
2.25,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68
2.5,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68
2.75,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68
3.0,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67
3.25,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67
3.5,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67
3.75,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66
4.0,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66
4.25,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65
4.5,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65
4.75,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65
5.0,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64
5.25,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64
5.5,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64
5.75,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63
6.0,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63
6.25,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63
6.5,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62
6.75,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62
7.0,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61
7.25,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61
7.5,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61
7.75,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60
8.0,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60
8.25,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60
8.5,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59
8.75,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59
9.0,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59
9.25,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58
9.5,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58
9.75,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58
10.0,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57
10.25,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57
10.5,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56
10.75,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56
11.0,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56
11.25,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55
11.5,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55
11.75,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55
12.0,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54
12.25,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54
12.5,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54
12.75,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53
13.0,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53
13.25,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53
13.5,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52
13.75,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52
14.0,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52
14.25,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51
14.5,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51
14.75,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51
15.0,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50
15.25,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50
15.5,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50
15.75,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49
16.0,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49
16.25,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49
16.5,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49
16.75,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48
17.0,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48
17.25,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48
17.5,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47
17.75,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47
18.0,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47
18.25,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46
18.5,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46
18.75,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46
19.0,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45
19.25,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45
19.5,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45
19.75,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44
20.0,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44
20.25,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44
20.5,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44
20.75,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43
21.0,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43
21.25,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43
21.5,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42
21.75,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42
22.0,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42
22.25,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41
22.5,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41
22.75,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41
23.0,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41
23.25,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40
23.5,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40
23.75,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40
24.0,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39
24.25,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39
24.5,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39
24.75,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39
25.0,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38
25.25,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38
25.5,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38
25.75,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37
26.0,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37
26.25,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37
26.5,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37
26.75,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36
27.0,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36
27.25,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36
27.5,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36
27.75,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35
28.0,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35
28.25,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35
28.5,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34
28.75,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34
29.0,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34
29.25,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34
29.5,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33
29.75,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33
30.0,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33
30.25,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33
30.5,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32
30.75,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32
31.0,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32
31.25,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32
31.5,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31
31.75,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31
32.0,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31
32.25,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31
32.5,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30
32.75,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30
33.0,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30
33.25,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30
33.5,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29
33.75,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29
34.0,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29
34.25,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29
34.5,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28
34.75,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28
35.0,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28
35.25,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28
35.5,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27
35.75,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27
36.0,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27
36.25,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27
36.5,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26
36.75,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26
37.0,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26
37.25,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26
37.5,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26
37.75,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25
38.0,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25
38.25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25
38.5,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25
38.75,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24
39.0,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24
39.25,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24
39.5,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24
39.75,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24
40.0,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23
40.25,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23
40.5,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23
40.75,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23
41.0,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22
41.25,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22
41.5,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22
41.75,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22
42.0,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22
42.25,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21
42.5,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21
42.75,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21
43.0,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21
43.25,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21
43.5,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20
43.75,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20
44.0,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20
44.25,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20
44.5,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20
44.75,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19
45.0,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19
45.25,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19
45.5,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19
45.75,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19
46.0,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18
46.25,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18
46.5,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18
46.75,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18
47.0,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18
47.25,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17
47.5,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17
47.75,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17
48.0,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17
48.25,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17
48.5,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17
48.75,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16
49.0,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16
49.25,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16
49.5,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16
49.75,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16
50.0,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15
50.25,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15
50.5,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15
50.75,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15
51.0,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15
51.25,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15
51.5,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14
51.75,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14
52.0,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14
52.25,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14
52.5,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14
52.75,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14
53.0,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13
53.25,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13
53.5,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13
53.75,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13
54.0,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13
54.25,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13
54.5,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13
54.75,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12
55.0,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12
55.25,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12
55.5,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12
55.75,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12
56.0,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12
56.25,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11
56.5,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11
56.75,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11
57.0,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11
57.25,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11
57.5,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11
57.75,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11
58.0,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10
58.25,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10
58.5,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10
58.75,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10
59.0,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10
59.25,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10
59.5,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10
59.75,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10
60.0,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09
60.25,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09
60.5,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09
60.75,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09
61.0,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09
61.25,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09
61.5,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09
61.75,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09
62.0,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08
62.25,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08
62.5,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08
62.75,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08
63.0,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08
63.25,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08
63.5,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08
63.75,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08
64.0,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07
64.25,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07
64.5,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07
64.75,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07
65.0,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07
65.25,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07
65.5,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07
65.75,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07
66.0,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07
66.25,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06
66.5,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06
66.75,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06
67.0,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06
67.25,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06
67.5,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06
67.75,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06
68.0,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06
68.25,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06
68.5,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06
68.75,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06
69.0,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05
69.25,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05
69.5,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05
69.75,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05
70.0,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05
70.25,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05
70.5,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05
70.75,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05
71.0,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05
71.25,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05
71.5,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05
71.75,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371
72.0,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437
72.25,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215
72.5,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202
72.75,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225
73.0,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037
73.25,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492
73.5,0.0005685738199418161,0.00034451378781073593,0.00034451378781073593,0.00034451378781073593
73.75,0.0012039785913361956,0.00040580961145995356,0.00040580961145995356,0.00040580961145995356
74.0,0.001129505566077823,0.0004768176402929685,0.0004768176402929685,0.0004768176402929685
74.25,0.001296220325616517,0.0005588516829758894,0.0005588516829758894,0.0005588516829758894
74.5,0.001512209161083195,0.0006533638112399844,0.0006533638112399844,0.0006533638112399844
74.75,0.0017717753530706783,0.0007619524196443613,0.0007619524196443613,0.0007619524196443613
75.0,0.0020769007999657477,0.0008863696823876014,0.0008863696823876014,0.0008863696823876014
75.25,0.0024307485861075023,0.0010285281846107877,0.0010285281846107877,0.0010285281846107877
75.5,0.002836920981238676,0.0011905064839551707,0.0011905064839551707,0.0011905064839551707
75.75,0.0032999604339707935,0.001374553338122794,0.001374553338122794,0.001374553338122794
76.0,0.0038255773343071906,0.0015830903165959928,0.0015830903165959928,0.0015830903165959928
76.25,0.004397591881749685,0.0018187125003182104,0.0018187125003182104,0.0018187125003182104
76.5,0.005025600764653582,0.0023135759186225617,0.0020841869628845187,0.0020841869628845187
76.75,0.005712689628186112,0.0126255186312261,0.0023824487215210357,0.0023824487215210357
77.0,0.006461201116387436,0.017691629791284275,0.0027165938467371238,0.0027165938467371238
77.25,0.00727280600402736,0.014736040056119431,0.0030898694268790333,0.0030898694268790333
77.5,0.008148554639063655,0.01578147099317843,0.0035056600987137076,0.0035056600987137076
77.75,0.009088916722565343,0.017220278409958132,0.003967470878359064,0.003967470878359064
78.0,0.010093725484851622,0.0187902939944938,0.013251291467675648,0.0044789060589685795
78.25,0.011162015129933592,0.020411686081299958,0.07942684614533085,0.005043643983038878
78.5,0.012293485546011201,0.022047657183870098,0.07098987655315521,0.006367921774230968
78.75,0.013486963587961144,0.023679435914993826,0.05587454883425375,0.08523414007914759
79.0,0.014740741936751211,0.02529931533142697,0.053463623106158584,0.2730843132729565
79.25,0.016052594304474633,0.02690728474390104,0.052444181812253785,0.11829726268904539
79.5,0.017419799132044108,0.028508668543978783,0.05168877591918722,0.09592065686037246
79.75,0.01883916847165021,0.03011238549707377,0.05096139866057049,0.08270773892624791
80.0,0.02030707759004474,0.031729926754379315,0.05023960195319873,0.07345707385568472
80.25,0.02181950199748696,0.0333758587672134,0.04955511134631001,0.06657607163855986
80.5,0.02337207670731686,0.034887273270601864,0.048945661884408694,0.061310044644747444
80.75,0.024960038565564696,0.03634099487332968,0.04844059481523603,0.05721333897148706
81.0,0.02657828558590741,0.03773884676879766,0.04805821908322465,0.053990519624923274
81.25,0.02822141628889871,0.039079756327957044,0.04780723938189755,0.0514338713727989
81.5,0.029883771467198075,0.040362298178932624,0.04768928081920894,0.04939305105685583
81.75,0.03155947699673642,0.04158520514919654,0.047701356996046246,0.04775758539309229
82.0,0.03324248703981588,0.042747479605582867,0.04783788124574627,0.04644549980099655
82.25,0.03492662688842154,0.04384831615199704,0.04809213946194088,0.045395454394980064
82.5,0.03660563553949964,0.044886916382270686,0.048457272578975974,0.04456117888362589
82.75,0.03827320509672943,0.045862254574771416,0.04880256214517399,0.04390750644829451
83.0,0.03992302709559277,0.04677283334197631,0.04886448054948429,0.04340752400182096
83.25,0.041548836755466736,0.0476164510347768,0.048825650645138496,0.043040489323373225
83.5,0.04314445554073656,0.048390097901611126,0.04871480755291617,0.04279027927442352
83.75,0.0447038322579881,0.04909698142231999,0.04854896287723598,0.04264422298109673
84.0,0.046221082059185715,0.04973767772507898,0.048342005824255324,0.04259223226156374
84.25,0.04769052316395886,0.05031271252821988,0.048105519551417564,0.04262616887376603
84.5,0.04910671145811539,0.05082270890562306,0.04784852260831791,0.0421709027545278
84.75,0.050464472481265454,0.05126841411205154,0.047577322997122445,0.04157800322162411
85.0,0.051758931016820026,0.05165069641058888,0.04729564134915476,0.04093686060888349
85.25,0.05298553776385766,0.05197053259010758,0.04700492648114615,0.0402917237196659
85.5,0.05414009248460727,0.052228995980077325,0.04670475755576213,0.039664497564616215
85.75,0.05521876424103016,0.05242725301604881,0.04639325228520293,0.03906474473051608
86.0,0.05621810820359793,0.052566573195589064,0.046067431427320185,0.038495146897861016
86.25,0.057135079062297214,0.052648356198923545,0.04572351585472146,0.037954675463375005
86.5,0.0579670414577709,0.052674177725859736,0.04535715082495859,0.03744044027483001
86.75,0.058711776913908865,0.05264583032787579,0.04496356283809491,0.03694873898161482
87.0,0.059367487761660856,0.052565026507152834,0.04454287486851311,0.03647562418790133
87.25,0.059932797925355746,0.05243351690728308,0.044102615153343405,0.03601718719758744
87.5,0.06040675068447865,0.05225309513449698,0.04364601072739798,0.03556968225690214
87.75,0.06078880359301669,0.05202559447548085,0.04317558664166403,0.03512956435443318
88.0,0.06107882075554392,0.051752882135522774,0.042693432349926494,0.03469348155320979
88.25,0.06127706257165144,0.0514368534789094,0.042201217318276626,0.03425824416069929
88.5,0.06138417317534992,0.05107942668818427,0.04170019587617575,0.033820783940383736
88.75,0.0614011657166698,0.050682537795867566,0.041191244695041845,0.03337811205611187
89.0,0.06132940585825024,0.05024813607985819,0.04067493137740725,0.03292728133989464
89.25,0.06117059337354784,0.0497781786824499,0.040151601833996874,0.032465355949475916
89.5,0.060926742401288286,0.04927462332324717,0.03962147361779539,0.03198938832219673
89.75,0.060600160448464516,0.048739417859553304,0.03908472580097418,0.031513408191750754
90.0,0.060193426286345275,0.04817448769808234,0.03854157986531579,0.031041320520617904
90.25,0.05970936700649317,0.04758173874328065,0.03799236932155997,0.030575090873325453
90.5,0.059151034534917525,0.04696305467500478,0.03743759791995305,0.030115475817980866
90.75,0.05852168168736285,0.046320293433419785,0.0368779879900239,0.02966249380647508
91.0,0.05782473804238507,0.04565528393275601,0.036314521216411905,0.029215746214802343
91.25,0.05706378572956761,0.04496982289121604,0.035748209124051154,0.02877463125960831
91.5,0.05624253539622288,0.04426567184167203,0.03517983623403437,0.028338480813390802
91.75,0.05536480253875664,0.043544554359631005,0.034610083427432534,0.02790664372330481
92.0,0.054434484212719944,0.042808153400975435,0.03403954466009987,0.0274785336322659
92.25,0.053455536387156104,0.04205810885984704,0.033468736697815596,0.027053654562006223
92.5,0.05243195208073792,0.04129601527238598,0.03289811134324652,0.02663161346081844
92.75,0.05136774028027984,0.04052341983077365,0.03232807042731475,0.026212125434788448
93.0,0.05026690582612313,0.03974182108292278,0.0317589819054688,0.025795015460642504
93.25,0.04913343037939956,0.038952668147926056,0.031191194887353686,0.025380218681219494
93.5,0.04797125442376429,0.03815735983900351,0.030625052080804578,0.02496778075578744
93.75,0.046784260490852776,0.03735724389884544,0.03006089848696049,0.02455785917154024
94.0,0.04557625758921667,0.03655361635981246,0.029499085878841314,0.02415072599266364
94.25,0.04435096685753165,0.03574772109621288,0.02893997306367172,0.02374677229343581
94.5,0.043112008526828775,0.034940749501713,0.028383921954551306,0.023346514011330997
94.75,0.041862890175504444,0.0341338403678742,0.027831289928884624,0.022950599166349794
95.0,0.04060699618047761,0.03332807990169683,0.027282418748121505,0.022559186109996642
95.25,0.03934757860770673,0.03252450188156704,0.02673762029191537,0.022172302881995426
95.5,0.03808774918434796,0.031724087966491496,0.026197173950403056,0.021789899728991254
95.75,0.036830472629123895,0.030927768166580716,0.025661333501167928,0.021411887604685324
96.0,0.03557856114403016,0.03013642143423017,0.025130330299106177,0.021038165304104933
96.25,0.03433467004471633,0.029350876365746494,0.02460437630903605,0.02066863715328812
96.5,0.033101294537442066,0.028571911959676864,0.024083667067819718,0.02030322346250485
96.75,0.03188076756325068,0.027800258482870394,0.023568384469978013,0.019941865707411754
97.0,0.030675258585008074,0.0270365983571203,0.023058699025436367,0.01958452813915619
97.25,0.02948677344116651,0.026281567197551828,0.02255477148306317,0.019231197069998318
97.5,0.028317154955243288,0.02553575483845874,0.02205675370798454,0.01888187869061244
97.75,0.027168084484939882,0.024799706473541114,0.021564788892865262,0.01853659601761511
98.0,0.02604108415395546,0.02407392384717866,0.021079011202762475,0.018195385299835422
98.25,0.02493751981671765,0.023358866424243035,0.02059954504932211,0.017858292090862735
98.5,0.02385860463830453,0.022654952717520955,0.020126504227006025,0.01752536705320502
98.75,0.022805403254635093,0.0219625615202705,0.019659991099108744,0.017196661602796516
99.0,0.02177883639394916,0.021282033268964384,0.019200096129267902,0.01687222328048794
99.25,0.02077968598933231,0.020613671355137093,0.01874689795167015,0.016552090845034242
99.5,0.01980860060320376,0.01995774349689556,0.018300464203196358,0.016236288999545104
99.75,0.01886610123173378,0.019314483081857816,0.017860852521514526,0.015924822618901498
100.0,0.01795258731037496,0.018684090551693858,0.017428111374811102,0.015617670431050105
100.25,0.0170683429532328,0.018066734761232807,0.017002280791903485,0.015314803645280418
100.5,0.016213543327974877,0.017462554354615297,0.016583393004887058,0.015016190707185146
100.75,0.015388261156114226,0.016871659128119033,0.0161714729853904,0.014721800503530757
101.0,0.014592473246257658,0.016294131377132173,0.015766538833842346,0.01443160427211021
101.25,0.013826067035150347,0.01573002725876175,0.015368602085279758,0.014145576468073538
101.5,0.01308884713789073,0.015179378090536221,0.014977667887210756,0.013863694873907796
101.75,0.012380541799498428,0.014642191684410636,0.014593735164679059,0.013585940200735308
102.0,0.011700809266133542,0.014118453623648344,0.014216796713520392,0.013312295399197035
102.25,0.01104924404694042,0.013608128524797843,0.013846839347040413,0.013042744790087168
102.5,0.010425382990214315,0.013111161290676542,0.013483844054895147,0.012777273181241652
102.75,0.009828711222359118,0.01262747830653166,0.013127786224677477,0.012515865003570048
103.0,0.00925866786968508,0.01215698864593118,0.012778635926750517,0.012258503520383563
103.25,0.008714651572521397,0.011699585212942122,0.012436358224421802,0.012005170177181357
103.5,0.008196025781984929,0.01125514586221182,0.01210091353436536,0.011755844070936838
103.75,0.007702123808833299,0.010823534514041982,0.011772257941414566,0.011510501599431884
104.0,0.007232253637109248,0.010404602188322874,0.011450343502503409,0.0112691162888372
104.25,0.006785702463337089,0.00999818805382772,0.011135118503935084,0.011031658815683265
104.5,0.006361741003368583,0.00960412040623217,0.010826527722511015,0.01079809724855669
104.75,0.005959627517866512,0.009222217628000283,0.01052451262230921,0.010568397537901314
105.0,0.005578611582933978,0.008852289113669965,0.010229011573217331,0.010342524279288591
105.25,0.005217937598509874,0.008494136159106292,0.009939960022301658,0.010120441782179957
105.5,0.004876848041204002,0.008147552806723721,0.009657290671966561,0.009902114397586015
105.75,0.004554586458031211,0.007812326664803497,0.009380933646647589,0.009687506671580066
106.0,0.004250400212037505,0.007488239691568339,0.009110816667757413,0.009476583346652741
106.25,0.0039635429868834435,0.007175068939392352,0.008846865219995503,0.00926930928696965
106.5,0.003693277048212119,0.006872587265547509,0.008589002732152502,0.009065649348131788
106.75,0.0034388752894676912,0.006580564011317158,0.00833715074661272,0.008865568214925602
107.0,0.0031996230472294417,0.006298765644972655,0.008091229098435458,0.008669030263040459
107.25,0.0029748197091304107,0.006026956372357194,0.00785115608452482,0.008475999430403473
107.5,0.0027637801290499725,0.005764898713608581,0.007616848626199904,0.008286439117139267
107.75,0.002565835841602718,0.005512354050313247,0.007388222424269193,0.008100312130045773
108.0,0.002380336102147583,0.005269083139154099,0.007165192097745176,0.007917580654673875
108.25,0.0022066487618666213,0.005034846593954728,0.006947671326843855,0.007738206270147154
108.5,0.002044160975539221,0.0048094053402815955,0.006735572975349568,0.007562149990567304
108.75,0.0018922797674345735,0.004592521041781617,0.006528809214619277,0.0073893723419226785
109.0,0.0017504324585673916,0.004383956491425851,0.006327291639370937,0.007219833442988423
109.25,0.001618066964558313,0.004183475986594041,0.006130931372092346,0.007053493123945654
109.5,0.0014946519790277999,0.00399084566597785,0.005939639176534705,0.006890311024244446
109.75,0.001379677048278469,0.0038058338293865818,0.005753325558310647,0.006730246707079194
110.0,0.0012726525464354667,0.0036282112279748613,0.005571900860204995,0.006573259740053784
110.25,0.0011731095672341965,0.003457751333075472,0.005395275364385285,0.00641930975616205
110.5,0.0010805997300416736,0.0032942305803132883,0.005223359378138754,0.006268356465844283
110.75,0.0009946949181563146,0.003137428593839727,0.005056063327836214,0.006120359652640278
111.0,0.0009149869533554055,0.002987128386531855,0.004893297838019525,0.0059752791637330445
111.25,0.0008410872145589751,0.002843116543550312,0.004734973812800134,0.005833074895995677
111.5,0.0007726262081547559,0.0027051833807625342,0.004581002511583288,0.00569370678483259
111.75,0.0007092530973449066,0.0025731230942694205,0.004431295617506952,0.005557134801039873
112.0,0.0006506351959870056,0.0024467338814792936,0.004285765303369454,0.005423318949453606
112.25,0.0005964574334486331,0.002325818053669646,0.004144324294320356,0.005292219276670198
112.5,0.0005464217956170595,0.0022101821282130563,0.004006885925128944,0.005163795886334036
112.75,0.0005002467481243012,0.0020996369084738294,0.0038733641958785593,0.005038008958322775
113.0,0.00045766664456622165,0.0019939975467564725,0.0037436738214143995,0.0049148187729331615
113.25,0.0004184311265011848,0.0018930835966550386,0.003617730281716439,0.00479418573811082
113.5,0.00038230451703306575,0.0017967190514210072,0.003495449865825691,0.004676070415400857
113.75,0.0003490652124328446,0.0017047323699787992,0.0033767497136873354,0.0045604335488269665
114.0,0.000318505075458997,0.001616956493505042,0.0032615478570999796,0.004447236089804912
114.25,0.00029042883217621907,0.0015332288498496425,0.0031497632552559248,0.004336439219103389
114.5,0.00026465347581335747,0.0014533913491368497,0.003041315828499522,0.004228004365155315
114.75,0.00024100767904265764,0.0013772903706869436,0.002936126490532974,0.004121893221492404
115.0,0.00021933121734917419,0.0013047767405069673,0.0028341171762543806,0.004018067753844247
115.25,0.0001994744049102848,0.0012357057023103164,0.002735210868456588,0.003916490208802161
115.5,0.00018129754437649594,0.0011699368807200716,0.0026393316199846387,0.003817123118226188
115.75,0.00016467039169874989,0.0011073342372741894,0.002546404575838542,0.0037199293024210234
116.0,0.00014947163751831373,0.0010477660219906175,0.0024563559919870154,0.0036248718758259604
116.25,0.00013558840502310543,0.0009911047180800286,0.0023691132522830655,0.0035319142517515256
116.5,0.00012291576592937052,0.000937226982344018,0.0022846048824619342,0.0034410201467611643
116.75,0.0001113562741667732,0.0008860135812578146,0.0022027605628951617,0.003352153590828734
117.0,0.00010081951814883315,0.0008373493221814159,0.002123511141171072,0.0032652789325672152
117.25,9.122169165949389e-05,0.0007911229820441509,0.0020467886386707733,0.003180360848546426
117.5,8.248518314620646e-05,0.0007472272324113049,0.001972526260270026,0.003097364351214381
117.75,7.45381838749149e-05,0.0007055585615140492,0.0019006583993451758,0.00301625479781814
118.0,6.731431423421332e-05,0.0006660171943256218,0.0018311206411618427,0.0029369978970940165
118.25,6.075226849891178e-05,0.0006285070103438668,0.0017638497678975744,0.00285955971805542
118.5,5.4795477319375004e-05,0.0005929354602327158,0.0016987837578582828,0.00278390669507542
118.75,4.939178776578475e-05,0.0005592134800144659,0.00163586178667142,0.0027100056352688077
119.0,4.4493160539492496e-05,0.0005272554053021288,0.00157502422581387,0.002637823720571903
119.25,4.0055383767714135e-05,0.0004969788839771875,0.0015162126401156543,0.00256732851444948
119.5,3.603780293063564e-05,0.0004683047886198451,0.0014593697843024117,0.002498487962702285
119.75,3.2403066436893565e-05,0.00044115712869092247,0.0014044395975682995,0.0024312703966335655
120.0,2.9116886175799283e-05,0.0004154629623509986,0.0013513671991451917,0.002365644535229111
120.25,2.6147812585707718e-05,0.00039115230875675516,0.0013000988798357537,0.002301579486153239
120.5,2.3467023569874863e-05,0.0003681580602783916,0.0012505820962205594,0.002239044746807986
120.75,2.104812674579905e-05,0.0003464158956453043,0.0012027654608789675,0.0021780102068808026
121.0,1.8866974321858764e-05,0.0003258641933744596,0.0011565987336392889,0.0021184461475373113
121.25,1.6901490125994325e-05,0.0003064439461672326,0.0011120328118528766,0.0020603232451898977
121.5,1.5131508125337015e-05,0.00028809867620124764,0.0010690197189333862,0.0020036125703942116
121.75,1.3538621864437985e-05,0.0002707743517212482,0.0010275125936967768,0.0019482855899028285
122.0,1.2106044257996198e-05,0.00025441930427961407,0.000987465678239931,0.0018943141672784517
122.25,1.0818477201491215e-05,0.00023898414790517414,0.0009488343050874362,0.0018416705635637956
122.5,9.661990404987597e-06,0.00022442169900156506,0.0009115748846082721,0.0017903274375499448
122.75,8.623908967264726e-06,0.0002106868982848575,0.0008756448912150329,0.0017402578453446838
123.0,7.692709157932235e-06,0.00019773673376113047,0.0008410028496929069,0.0016914352409943315
123.25,6.857921909151413e-06,0.00018553016551391425,0.0008076083204006603,0.0016438334749475387
123.5,6.110043558199068e-06,0.00017402805221072298,0.0007754218850812334,0.0015974267937448748
123.75,5.440453371581541e-06,0.0001631930789518158,0.0007444051315026848,0.0015521898387222724
124.0,4.841337420345435e-06,0.00015298968718118679,0.0007145206384831299,0.0015080976445609174
124.25,4.305618383915319e-06,0.00014338400616693852,0.0006857319596889724,0.0014651256375718819
124.5,3.826890900631864e-06,0.0001343437862040903,0.0006580036085741274,0.001423249634261269
124.75,3.3993620713244663e-06,0.00012583833370791617,0.0006313010420247161,0.0013824458389368527
125.0,3.017796764740964e-06,0.00011783844807880008,0.0006055906443125886,0.0013426908419491737
125.25,2.6774673890292675e-06,0.00011031636028361294,0.0005808397106004776,0.0013039616174422746
125.5,2.374107810750364e-06,0.00010324567331494825,0.0005570164309232372,0.0012662355209856553
125.75,2.103871107809273e-06,9.66013044083553e-05,0.0005340898733042074,0.0012294902872007122
126.0,1.8632908899687146e-06,9.03594290379985e-05,0.0005120299675156288,0.0011937040275023588
126.25,1.649245907346986e-06,8.449742674602558e-05,0.0004908074883697779,0.0011588552271926374
126.5,1.458927699811917e-06,7.899382866187686e-05,0.00047039403909727984,0.001124922742819629
126.75,1.2898110566981917e-06,7.382826675351888e-05,0.00045076203475687956,0.0010918857997201442
127.0,1.1396270631343768e-06,6.898142487527412e-05,0.0004318846855602597,0.0010597239885085333
127.25,1.0063385295109552e-06,6.443499146672319e-05,0.00041373598054456485,0.0010284172624652184
127.5,8.881176145761041e-07,6.01716138854844e-05,0.0003962906707739942,0.0009979459343553167
127.75,7.83325463123584e-07,5.617485443413936e-05,0.0003795242532145006,0.0009682906729334185
128.0,6.904936925232569e-07,5.24291479784628e-05,0.0003634129541779088,0.0009394324995587014
128.25,6.08307576935404e-07,4.891976113244473e-05,0.00034793371315906883,0.0009113527855678037
128.5,5.355907834696923e-07,4.563275301492915e-05,0.0003330641667732851,0.000884033247216574
128.75,4.712915319281633e-07,4.255493747259702e-05,0.00031878263255512095,0.0008574559437979981
129.0,4.144700538881594e-07,3.967384683573883e-05,0.0003050680934470383,0.0008316032725322432
129.25,3.642872394146761e-07,3.6977697068516965e-05,0.00029190018169003324,0.0008064579659520779
129.5,3.199943674244855e-07,3.445535432728106e-05,0.00027925916363104986,0.0007820030874761614
129.75,2.8092382353915193e-07,3.209630291335862e-05,0.0002671259239989741,0.0007582220279396718
130.0,2.464807182760199e-07,2.9890614526056395e-05,0.00025548195107719725,0.000735098501528164
130.25,2.1613532288433972e-07,2.7828918794337384e-05,0.00024430932132987694,0.0007126165423479814
130.5,1.8941625023417334e-07,2.5902375095090747e-05,0.0002335906848333827,0.0006907604997498976
130.75,1.6590431082366848e-07,2.4102645558425507e-05,0.00022330925045973508,0.0006695150353670909
131.0,1.452269825619049e-07,2.242186926129878e-05,0.00021344877165178276,0.000648865118281804
131.25,1.2705343623380456e-07,2.0852637538125685e-05,0.00020399353201902478,0.0006287960216912478
131.5,1.1109006478582282e-07,1.9387970421118323e-05,0.00019492833146173873,0.0006092933184207637
131.75,9.707646819532216e-08,1.802129411644021e-05,0.00018623847234031782,0.0005903428772192395
132.0,8.478185052320834e-08,1.674641952284774e-05,0.00017790974596425377,0.0005719308585290673
132.25,7.400178920095803e-08,1.5557521730679025e-05,0.00016992841928120493,0.0005540437104852175
132.5,6.455534038448144e-08,1.444912048368969e-05,0.00016228122171002698,0.0005366681647897487
132.75,5.6282447442594006e-08,1.341606154632518e-05,0.00015495533234714207,0.0005197912327182666
133.0,4.9041622350446914e-08,1.2453498972169251e-05,0.00014793836729616009,0.0005034002009338527
133.25,4.270787314099747e-08,1.1556878210405658e-05,0.00014121836735460054,0.0004874826274751579
133.5,3.7170852467698316e-08,1.0721920030321077e-05,0.00013478378576833123,0.00047202633765036
133.75,3.2333204972465267e-08,9.944605248098923e-06,0.00012862347636987035,0.0004570194198071405
134.0,2.810909329579872e-08,9.221160181069177e-06,0.00012272668190579816,0.00044245022160750507
134.25,2.442288421960038e-08,8.54804284693981e-06,0.00011708302259772502,0.0004283073455719328
134.5,2.120797858955811e-08,7.921929844240109e-06,0.00011168248492719815,0.00041457964530315227
134.75,1.840576990407891e-08,7.339703905830901e-06,0.000106515410713125,0.00040125622128887406
135.0,1.5964718205596403e-08,6.798442080626072e-06,0.00010157248637503505,0.0003883264170309529
135.25,1.3839526985273123e-08,6.2954045276736545e-06,9.684473242579739e-05,0.00037577981484743645
135.5,1.1990412312160628e-08,5.828023891156151e-06,9.232349331210608e-05,0.0003636062321164442
135.75,1.0382454191234217e-08,5.393895234368236e-06,8.80004272875853e-05,0.00035179571709628417
136.0,8.985021396123177e-09,4.990766500338505e-06,8.386749671461727e-05,0.0003403385451559519
136.25,7.771261781516763e-09,4.616529483257087e-06,7.991695851628048e-05,0.0003292252147684947
136.5,6.717650941652279e-09,4.269211282373335e-06,7.614135481741799e-05,0.00031844644360243333
136.75,5.803592833725185e-09,3.9469662167428775e-06,7.25335038797417e-05,0.0003079931647293247
137.0,5.011066620933022e-09,3.6480681827911464e-06,6.908649123635657e-05,0.0002978565227216669
137.25,4.324314607764976e-09,3.3709034256427424e-06,6.579366104529364e-05,0.0002880278698885955
137.5,3.729566678429709e-09,3.1139637139106173e-06,6.264860766078169e-05,0.0002784987625114719
137.75,3.214797146054883e-09,2.8758398921100397e-06,5.964516742739666e-05,0.0002692609569942162
138.0,2.76951033325123e-09,2.655215793574216e-06,5.6777410686444727e-05,0.0002603064063188927
138.25,2.384551639337113e-09,2.4508624965414735e-06,5.403963399643519e-05,0.0002516272562261614
138.5,2.051941165380968e-09,2.261632907594848e-06,5.142635253935747e-05,0.0002432158416495136
138.75,1.7647273105603592e-09,2.0864566519703654e-06,4.893229279574736e-05,0.00023506468308013583
139.0,1.5168580295378217e-09,1.9243352608585195e-06,4.655238530792859e-05,0.00022716648303695915
139.25,1.3030676996129914e-09,1.7743376341054307e-06,4.428175776756866e-05,0.00021951412250414054
139.5,1.1187777688914944e-09,1.6355957693483451e-06,4.211572820128e-05,0.0002121006574567556
139.75,9.600095698611373e-10,1.5073007406029779e-06,4.0049798407645555e-05,0.00020491931538160405
140.0,8.233078594480597e-10,1.3886989144822472e-06,3.807964754373526e-05,0.00019796349193129816
140.25,7.056738091327131e-10,1.2790883908466062e-06,3.620112592668794e-05,0.00019122674746929573
140.5,6.045063200179634e-10,1.177815655756791e-06,3.441024898337054e-05,0.0001847028038056993
140.75,5.175506606476435e-10,1.0842724363454134e-06,3.270319141291922e-05,0.0001783855409008863
141.0,4.4285354524427863e-10,9.978927446536716e-07,3.1076281492666835e-05,0.00017226899356126283
141.25,3.787238704385294e-10,9.181501022988527e-07,2.952599557351577e-05,0.0001663473483119662
141.5,3.2369842097020347e-10,8.445549341199599e-07,2.8048952732642256e-05,0.0001606149401864189
141.75,2.7651193495723786e-10,7.766521223890101e-07,2.664190959120017e-05,0.0001550662496087039
142.0,2.360709926373633e-10,7.140187126552088e-07,2.5301755297701292e-05,0.00014969589934870768
142.25,2.0143125455306925e-10,6.56261761593817e-07,2.4025506650214134e-05,0.00014449865144203802
142.5,1.7177763277991776e-10,6.030163203819859e-07,2.2810303396684688e-05,0.00013946940424015592
142.75,1.464070292748994e-10,5.539435440840314e-07,2.165340366073605e-05,0.0001346031894388798
143.0,1.2471331765437059e-10,5.087289211187796e-07,2.055217952162469e-05,0.0001298951691944614
143.25,1.0617428683543635e-10,4.670806154392875e-07,1.9504112744823455e-05,0.00012534063324464608
143.5,9.034029636804795e-11,4.2872791418434815e-07,1.85067906322871e-05,0.00012093499609031812
143.75,7.682442650749514e-11,3.9341977563723153e-07,1.755790202601654e-05,0.00011667379427943
144.0,6.529393097891743e-11,3.609234707304677e-07,1.6655233430119712e-05,0.00011255268356172173
144.25,5.5462825284228206e-11,3.310233128270513e-07,1.579666526665483e-05,0.0001085674363455931
144.5,4.708546394326241e-11,3.035194704604111e-07,1.4980168263427147e-05,0.00010471393894475478
144.75,3.9950977998485585e-11,2.7822685806876156e-07,1.4203799944659212e-05,0.00010098818904692569
145.0,3.387846098331814e-11,2.5497409971022416e-07,1.3465701258655988e-05,9.738629310783635e-05
145.25,2.8712805198850394e-11,2.3360256161074757e-07,1.2764093312178529e-05,9.39044638845995e-05
145.5,2.4321102745864884e-11,2.139654490902473e-07,1.2097274218398574e-05,9.053901795027775e-05
145.75,2.058953679723469e-11,1.9592696397017974e-07,1.1463616049311365e-05,8.728637324518051e-05
146.0,1.7420698021304623e-11,1.793615187245035e-07,1.086156190360806e-05,8.41430467416384e-05
146.25,1.4731269449472767e-11,1.6415300358908776e-07,1.0289623073402678e-05,8.110565204843927e-05
146.5,1.245003055535214e-11,1.501941036411278e-07,9.746376302284154e-06,7.817089714057092e-05
146.75,1.051613760130803e-11,1.373856623489741e-07,9.230461154149934e-06,7.533558210657247e-05
147.0,8.87764293698041e-12,1.256360888127528e-07,8.740577469610805e-06,7.259659691541938e-05
147.25,7.490220895656135e-12,1.1486080584413664e-07,8.275482912141866e-06,6.995091923851284e-05
147.5,6.3160721400158385e-12,1.0498173621385549e-07,7.83399060589611e-06,6.739561233542554e-05
147.75,5.3229820639015166e-12,9.59268246989929e-08,7.414966861283748e-06,6.492782294453403e-05
148.0,4.483512107799915e-12,8.76295933917516e-08,7.01732897695321e-06,6.25447792213196e-05
148.25,3.77430566185722e-12,8.002872831663442e-08,6.640043132609477e-06,6.024378873684473e-05
148.5,3.1754927006708756e-12,7.306769512370875e-08,6.282122350148305e-06,5.802223650190416e-05
148.75,2.670179426163209e-12,6.669438199874307e-08,5.942624539977855e-06,5.587758301814442e-05
149.0,2.2440110567879076e-12,6.086076799192944e-08,5.620650612722933e-06,5.380736238712796e-05
149.25,1.8847975172099026e-12,5.5522614995022206e-08,5.315342666401499e-06,5.180918044916874e-05
149.5,1.582193181938831e-12,5.063918185079792e-08,5.025882244737197e-06,4.988071296005783e-05
149.75,1.327423034268002e-12,4.6172959036590946e-08,4.751488654245612e-06,4.8019703796453796e-05
150.0,1.1130486684359113e-12,4.2089422530053944e-08,4.491417354669318e-06,4.6223963231668257e-05
150.25,9.327684562737818e-13,3.835680562377956e-08,4.2449584067061435e-06,4.449136618662488e-05
150.5,7.812470011724023e-13,3.494588730516905e-08,4.011434978692226e-06,4.281985058393725e-05
150.75,6.539696782864525e-13,3.182979621267448e-08,3.790201917997674e-06,4.1207415690226626e-05
151.0,5.471186459013719e-13,2.8983828983164425e-08,3.5806443702415347e-06,3.9652120506062735e-05
151.25,4.57467228474336e-13,2.638528203625496e-08,3.3821764603071347e-06,3.8152082207461084e-05
151.5,3.822900018153435e-13,2.4013295824454023e-08,3.1942400204884117e-06,3.670547460129746e-05
151.75,3.1928629644100476e-13,2.1848710713026528e-08,3.0163033720794248e-06,3.531052660716245e-05
152.0,2.6651515573502417e-13,1.9873933611933856e-08,2.847860155736701e-06,3.396552080861021e-05
152.25,2.2234006880112034e-13,1.8072814654597976e-08,2.688428206771861e-06,3.266879199242927e-05
152.5,1.853820379125819e-13,1.6430533144784556e-08,2.5375484795633523e-06,3.1418725756781945e-05
152.75,1.544797488237697e-13,1.493349216062787e-08,2.3947840126143745e-06,3.0213757123598662e-05
153.0,1.286557898118433e-13,1.3569221173089575e-08,2.2597189369141267e-06,2.9052369202476045e-05
153.25,1.0708801835693748e-13,1.2326286077033017e-08,2.131957525576468e-06,2.7933091868512023e-05
153.5,8.908530690819096e-14,1.1194206133178334e-08,2.0111232828338168e-06,2.6854500486939246e-05
153.75,7.406700989702243e-14,1.0163377284840712e-08,1.8968580699190687e-06,2.5815214647589656e-05
154.0,6.154559246316545e-14,9.225001407437335e-09,1.7888212679849755e-06,2.4813896952089785e-05
154.25,5.111194279473178e-14,8.371021034451185e-09,1.6866889763385397e-06,2.3849251805463994e-05
154.5,4.242296139154793e-14,7.594059162384551e-09,1.5901532437222408e-06,2.2920024253360815e-05
154.75,3.519108071374155e-14,6.887363761773604e-09,1.4989213330406944e-06,2.2024998841493465e-05
155.0,2.9175420383736187e-14,6.2447566341294266e-09,1.4127150165484825e-06,2.1162998496645058e-05
155.25,2.4174327391619233e-14,5.660586291937878e-09,1.3312699013562975e-06,2.0332883451437146e-05
155.5,2.001908829542861e-14,5.129684571199274e-09,1.2543347844492188e-06,1.9533550168464728e-05
155.75,1.6568632527463172e-14,4.647326667876789e-09,1.1816710346426916e-06,1.8763930311874147e-05
156.0,1.3705073388925094e-14,4.20919436798139e-09,1.11305200146742e-06,1.8022989743174883e-05
156.25,1.1329956544623817e-14,3.811342207938918e-09,1.0482624503934107e-06,1.73097275269912e-05
156.5,9.361105698791434e-15,3.4501663508559247e-09,9.87098022390048e-07,1.6623174978460225e-05
156.75,7.729972062459846e-15,3.122375962388768e-09,9.293647163518867e-07,1.596239471832391e-05
157.0,6.37940847238608e-15,2.824966903920026e-09,8.748783957937078e-07,1.532647976955517e-05
157.25,5.261801331550216e-15,2.5551975520710204e-09,8.234643165990901e-07,1.4714552658130426e-05
157.5,4.337503776525494e-15,2.310566588160299e-09,7.749566753654062e-07,1.4125764550446e-05
157.75,3.573522334087583e-15,2.0887925999901034e-09,7.29198178750212e-07,1.3559294408383743e-05
158.0,2.9424167166930154e-15,1.8877953535542927e-09,6.860396316301663e-07,1.3014348161905733e-05
158.25,2.4213787506241694e-15,1.7056786040007308e-09,6.453395438835841e-07,1.2490157909250238e-05
158.5,1.9914617334215567e-15,1.5407143264805862e-09,6.069637550687055e-07,1.1985981135250431e-05
158.75,1.6369360558528985e-15,1.3913282497707275e-09,5.707850758801621e-07,1.1501099947107486e-05
159.0,1.3447507342409433e-15,1.2560865935665785e-09,5.366829462338672e-07,1.1034820336870122e-05
159.25,1.1040837156599933e-15,1.1336839096501074e-09,5.04543108809176e-07,1.0586471454558905e-05
159.5,9.059665594833878e-16,1.02293194192984e-09,4.7425729766681197e-07,1.0155404910173292e-05
159.75,7.429713821313287e-16,9.227494188869374e-10,4.4572294125353424e-07,9.740994087981723e-06
160.0,6.089498992410653e-16,8.321527082452597e-10,4.1884287914820464e-07,9.342633479120613e-06
160.25,4.988160272051208e-16,7.502472597181782e-10,3.93525091951617e-07,8.959738033291089e-06
160.5,4.0836488614230086e-16,6.762197733593517e-10,3.6968244373961565e-07,8.591742533293344e-06
160.75,3.3412220157310736e-16,6.093310352936285e-10,3.4723243685608743e-07,8.238100974798979e-06
161.0,2.732190761096482e-16,5.489093636622197e-10,3.260969778236232e-07,7.898285975636477e-06
161.25,2.2328792178581627e-16,4.943446164594375e-10,3.062021547135716e-07,7.571788192398057e-06
161.5,1.8237603038678946e-16,4.4508271433798975e-10,2.8747802480670985e-07,7.258115755654916e-06
161.75,1.4887383666563823e-16,4.0062063549080683e-10,2.6985841255629865e-07,6.956793725632644e-06
162.0,1.2145541349059423e-16,3.6050184341166153e-10,2.532807170155224e-07,6.667363553695282e-06
162.25,9.902914328126539e-17,3.243121114808686e-10,2.376857286777987e-07,6.389382566724853e-06
162.5,8.069685106041828e-17,2.916757109323014e-10,2.230174550871368e-07,6.122423464349632e-06
162.75,6.571996816094535e-17,2.622519320934178e-10,2.0922295474071942e-07,5.866073827005789e-06
163.0,5.3491534498162945e-17,2.3573191018109005e-10,1.9625217930500425e-07,5.619935641380145e-06
163.25,4.3513046152512104e-17,2.1183573022665867e-10,1.840578232964339e-07,5.383624838594121e-06
163.5,3.537532155798302e-17,1.9030978739489034e-10,1.725951812429773e-07,5.156770845317661e-06
163.75,2.8742698516550476e-17,1.709243806925249e-10,1.618220117631835e-07,4.9390161464238294e-06
164.0,2.3339990260032198e-17,1.5347152052589645e-10,1.5169840842344533e-07,4.730015864026097e-06
164.25,1.8941725508720805e-17,1.3776293113413064e-10,1.4218667690626643e-07,4.529437345217246e-06
164.5,1.5363278081139432e-17,1.2362823170228653e-10,1.3325121831793292e-07,4.336959761607858e-06
164.75,1.24535586991084e-17,1.1091328030655023e-10,1.2485841827748876e-07,4.152273724738091e-06
165.0,1.008899765329762e-17,9.947866679296242e-11,1.1697654158192424e-07,3.975080907652597e-06
165.25,8.168593328541713e-18,8.919834150773008e-11,1.0957563209139318e-07,3.8050936814393734e-06
165.5,6.609840338025906e-18,7.995836801998248e-11,1.0262741771852545e-07,3.6420347619614538e-06
165.75,5.34538306040301e-18,7.16557890763188e-11,9.610522017847985e-08,3.485636863564213e-06
166.0,4.3202670682360076e-18,6.419759568169926e-11,8.998386931123022e-08,3.335642368373541e-06
166.25,3.48968300259473e-18,5.749979030928578e-11,8.423962177642938e-08,3.1918030029949907e-06
166.5,2.8171158331057397e-18,5.1486535930222745e-11,7.885008390112692e-08,3.053879523669401e-06
166.75,2.272827583859215e-18,4.6089383133160774e-11,7.379413843565887e-08,2.9216414130053057e-06
167.0,1.8326142263811926e-18,4.1246568477055644e-11,6.90518751214521e-08,2.794866586177542e-06
167.25,1.4767878207208886e-18,3.690237768209791e-11,6.460452482292641e-08,2.6733411040418615e-06
167.5,1.1893436126262982e-18,3.3006567820888986e-11,6.043439705119979e-08,2.5568588976055887e-06
167.75,9.572788985803644e-19,2.9513843237200864e-11,5.65248207460247e-08,2.445221497840704e-06
168.0,7.700363504715255e-19,2.6383380311618534e-11,5.286008813615687e-08,2.3382377777617003e-06
168.25,6.1904934169522965e-19,2.3578396695038602e-11,4.942540153621895e-08,2.2357236986288464e-06
168.5,4.973708148336743e-19,2.106576092262329e-11,4.62068229441245e-08,2.137502067341873e-06
168.75,3.993705284780655e-19,1.881563875366884e-11,4.319122623896769e-08,2.0434022988517537e-06
169.0,3.2048824120990345e-19,1.6801172909183822e-11,4.036625199100826e-08,1.9532601877470938e-06
169.25,2.570326196548808e-19,1.4998193068907125e-11,3.7720264570555194e-08,1.8669176864110908e-06
169.5,2.0601750448870944e-19,1.3384953428194012e-11,3.5242311595891704e-08,1.7842226901654795e-06
169.75,1.6502867644350456e-19,1.194189522217358e-11,3.292208552771358e-08,1.7050288292685663e-06
170.0,1.3211550822604784e-19,1.065143191880969e-11,3.0749887308414206e-08,1.6291952682904004e-06
170.25,1.0570290971943813e-19,9.497754979931808e-12,2.8716591950125493e-08,1.5565865100309074e-06
170.5,8.451980998396637e-20,8.466658272002099e-12,2.681361600050713e-08,1.4870722082832052e-06
170.75,6.754110664502996e-20,7.545379387205452e-12,2.5032886728365256e-08,1.4205269845786982e-06
171.0,5.394057642920761e-20,6.722456283023993e-12,2.3366813005810755e-08,1.3568302520187841e-06
171.25,4.305270087417617e-20,5.987597813192577e-12,2.1808257762508385e-08,1.2958660441351765e-06
171.5,3.4341738841481346e-20,5.331566828547795e-12,2.035051193836419e-08,1.237522850037993e-06
171.75,2.737668576725152e-20,4.746074666291396e-12,1.8987269870600835e-08,1.181693454663088e-06
172.0,2.1811012042053122e-20,4.2236859434527364e-12,1.7712606012707408e-08,1.128274783823746e-06
172.25,1.7366278558601983e-20,3.757732681400498e-12,1.6520952960640167e-08,1.077167755176315e-06
172.5,1.381889592706786e-20,3.342236859151909e-12,1.54070806672419e-08,1.0282771334957378e-06
172.75,1.0989430890349896e-20,2.9718406033818636e-12,1.4366076820069507e-08,9.815113912923807e-07
173.0,8.733975367984673e-21,2.6417432689234366e-12,1.3393328308010981e-08,9.367825735329066e-07
173.25,6.937184668298226e-21,2.3476447557383423e-12,1.248450371383959e-08,8.9400616729925e-07
173.5,5.506665607584823e-21,2.0856944557901612e-12,1.1635536798921966e-08,8.531009757059183e-07
173.75,4.3684556458275285e-21,1.852445285714884e-12,1.0842610895967235e-08,8.139889960481275e-07
174.0,3.4633832284508524e-21,1.6448123114802106e-12,1.0102144192748119e-08,7.765953020897086e-07
174.25,2.7441394327583124e-21,1.4600355175487443e-12,9.410775839100815e-09,7.408479303895019e-07
174.5,2.172923388275654e-21,1.2956463159076296e-12,8.765352843223957e-09,7.066777703648474e-07
174.75,1.7195502609370394e-21,1.1494374285659168e-12,8.16291770767732e-09,6.740184584813538e-07
175.0,1.3599318822829882e-21,1.0194358112045967e-12,7.600696773505684e-09,6.428062754080347e-07
175.25,1.0748574106047596e-21,9.038783207222815e-13,7.076089225204721e-09,6.129800476851273e-07
175.5,8.490153974073404e-22,8.011898515569179e-13,6.586656728147749e-09,5.844810518756365e-07
175.75,6.702099624450155e-22,7.099637003244628e-13,6.13011365863426e-09,5.572529223284615e-07
176.0,5.287329530594211e-22,6.289439340021059e-13,5.70431789921225e-09,5.312415627582781e-07
176.25,4.168613645231635e-22,5.57009564741707e-13,5.307262163328567e-09,5.063950599538077e-07
176.5,3.284552880831141e-22,4.931603475742569e-13,4.937065823446751e-09,4.826636010927629e-07
176.75,2.586364849859415e-22,4.3650404160561203e-13,4.5919672141733545e-09,4.599993938458396e-07
177.0,2.0353158180765724e-22,3.8624498512831287e-13,4.270316382763302e-09,4.383565892827439e-07
177.25,1.6006702707937673e-22,3.4167385312756495e-13,3.970568264450021e-09,4.176912075500667e-07
177.5,1.2580548113695106e-22,3.021584781903892e-13,3.6912762575327555e-09,3.9796106591371217e-07
177.75,9.881535081963144e-23,2.671356258043364e-13,3.4310861743764725e-09,3.7912571001089696e-07
178.0,7.756682096868842e-23,2.361036279914842e-13,3.188730551785974e-09,3.6114634669268915e-07
178.25,6.084905499625775e-23,2.0861578738273722e-13,2.963023295462958e-09,3.4398577996499556e-07
178.5,4.7704296609229214e-23,1.8427447286168966e-13,2.7528546424591464e-09,3.2760834902002375e-07
178.75,3.73754566818333e-23,1.6272583645690175e-13,2.557186423744346e-09,3.1197986831016675e-07
179.0,2.9264452706770676e-23,1.436550867005269e-13,2.3750476082569153e-09,2.9706757014283196e-07
179.25,2.2899116295041122e-23,1.2678226197534634e-13,2.2055301142991536e-09,2.8284004898613484e-07
179.5,1.7906923670771548e-23,1.1185845173984649e-13,2.0477848711091836e-09,2.6926720825225643e-07
179.75,1.3994155869508782e-23,9.866241917748138e-14,1.90101811809681e-09,2.5632020848753186e-07
180.0,1.0929377148413802e-23,8.699758374648779e-14,1.764487926472748e-09,2.439714179593823e-07
180.25,8.530345320767748e-24,7.668932597634097e-14,1.637500932082686e-09,2.3219436480393058e-07
180.5,6.653647869356641e-24,6.758258096608924e-14,1.5194092653112012e-09,2.2096369109652516e-07
180.75,5.186501614981741e-24,5.953969019728945e-14,1.409607668626522e-09,2.102551084941424e-07
181.0,4.0402684660964884e-24,5.243848458715183e-14,1.3075307890871536e-09,2.0004535555472922e-07
181.25,3.1453315075971164e-24,4.617057450894294e-14,1.2126506368887013e-09,1.9031215659713753e-07
181.5,2.4470486887705503e-24,4.063982469869547e-14,1.1244741991582445e-09,1.8103418216049083e-07
181.75,1.9025595665735143e-24,3.576099473247042e-14,1.042541200986881e-09,1.7219101083867715e-07
182.0,1.478266928335233e-24,3.14585272722461e-14,9.664220040161958e-10,1.6376309268419277e-07
182.25,1.1478519563975458e-24,2.76654684798788e-14,8.957156353068369e-10,1.557317138074697e-07
182.5,8.907109366357065e-25,2.4322506423588264e-14,8.300479378850011e-10,1.4807896250031476e-07
182.75,6.907247898592089e-25,2.1377114881467166e-14,7.690698365673307e-10,1.4078769656839859e-07
183.0,5.352912096764515e-25,1.8782791192660958e-14,7.124557118086211e-10,1.3384151186367655e-07
183.25,4.145638649909546e-25,1.6498378083161923e-14,6.599018751762543e-10,1.272247120381389e-07
183.5,3.2085476249463794e-25,1.4487460360428212e-14,6.111251402025409e-10,1.2092227955003996e-07
183.75,2.481650916482949e-25,1.2717828405534425e-14,5.658614830910376e-10,1.149198476494366e-07
184.0,1.9181717279260047e-25,1.1161001212781809e-14,5.238647880245606e-10,1.0920367349662564e-07
184.25,1.4816591462611868e-25,9.791802488437141e-15,4.849056715039629e-10,1.0376061236228342e-07
184.5,1.1437275442556106e-25,8.587984035404973e-15,4.4877038146343975e-10,9.857809275157268e-08
184.75,8.822866939062797e-26,7.529891257833863e-15,4.152597658351224e-10,9.364409251542265e-08
185.0,6.801569972877174e-26,6.6001661568247986e-15,3.8418830669560744e-10,8.894711591517781e-08
185.25,5.239867603619738e-26,5.783483708302366e-15,3.5538321625152217e-10,8.447617192914292e-08
185.5,4.034061968475186e-26,5.066317935864158e-15,3.2868359046991227e-10,8.022075303191099e-08
185.75,3.103668472402996e-26,4.4367344105374184e-15,3.039396171444403e-10,7.617081464756624e-08
186.0,2.3862612352844463e-26,3.884206237270192e-15,2.810118348879549e-10,7.231675542167674e-08
186.25,1.833453663886054e-26,3.3994509312519423e-15,2.5977043988790733e-10,6.864939834017407e-08
186.5,1.4077663013436856e-26,2.9742858520062236e-15,2.400946375592151e-10,6.51599725698178e-08
186.75,1.080187736466584e-26,2.6015001289459964e-15,2.2187203616129122e-10,6.184009607964012e-08
187.0,8.282765049737147e-27,2.274741231635532e-15,2.0499807985998114e-10,5.868175891917405e-08
187.25,6.346849940382322e-27,1.9884145406356265e-15,1.8937551883510126e-10,5.5677307203800956e-08
187.5,4.8601230657601096e-27,1.7375944589658938e-15,1.749139138283099e-10,5.281942771236003e-08
187.75,3.7191338132413954e-27,1.5179457640059474e-15,1.6152917319990186e-10,5.0101133126755356e-08
188.0,2.8440759663999545e-27,1.3256540380582522e-15,1.4914312044479045e-10,4.751574783990166e-08
188.25,2.1734255706796932e-27,1.1573641574562117e-15,1.3768309176272333e-10,4.505689433872554e-08
188.5,1.6597851710175024e-27,1.0101259126891064e-15,1.2708155725799477e-10,4.271848012778211e-08
188.75,1.266665220277882e-27,8.813459565672469e-16,1.1727576807049235e-10,4.049468517931957e-08
189.0,9.659930318529189e-28,7.687453533058636e-16,1.0820742695786364e-10,3.8379949864787e-08
189.25,7.361861470940243e-28,6.703220901151558e-16,9.982238088316028e-11,3.636896337480658e-08
189.5,5.606632625858796e-28,5.843179814053725e-16,9.207033420243915e-11,3.4456652613775516e-08
189.75,4.266941371490423e-28,5.091894599229409e-16,8.490458089342102e-11,3.263817149214133e-08
190.0,3.245119300553371e-28,4.4358180687952557e-16,7.828175480304328e-11,3.090889069987082e-08
190.25,2.4662856052521493e-28,3.8630642313196536e-16,7.216159663270819e-11,2.9264389647352836e-08
190.5,1.8730702431469553e-28,3.3632078953667415e-16,6.650673651953144e-11,2.7700446426120623e-08
190.75,1.4215496632819235e-28,2.9271080332864935e-16,6.128249130046159e-11,2.621302638804912e-08
191.0,1.0781186520975063e-28,2.5467521413488514e-16,5.6456675350684014e-11,2.4798273667613614e-08
191.25,8.170843662641314e-29,2.2151192013209421e-16,5.1999424271322703e-11,2.3452502956953794e-08
191.5,6.188171226641886e-29,1.9260588904152462e-16,4.7883030380943024e-11,2.2172191615600457e-08
191.75,4.683301069679838e-29,1.6741853051293394e-16,4.4081789406502897e-11,2.0953972041671653e-08
192.0,3.541892816917174e-29,1.4547834412256639e-16,4.057185748613943e-11,1.9794624323073085e-08
192.25,2.676773195204817e-29,1.263726924649642e-16,3.733112486525672e-11,1.8691069166948543e-08
192.5,2.021528151699216e-29,1.0974056626351985e-16,3.4339080454153247e-11,1.7640361056478963e-08
192.75,1.5255951569000646e-29,9.526622359321166e-17,3.1576698493547655e-11,1.6639681695167083e-08
193.0,1.1505071460462627e-29,8.267359952790285e-17,2.9026331114932087e-11,1.5686333653939084e-08
193.25,8.670199001620834e-30,7.17213943027767e-17,2.6671608064233677e-11,1.477773427516282e-08
193.5,6.529166466236036e-30,6.2198758890568e-17,2.4497343127413564e-11,1.3911409773798504e-08
193.75,4.91331422438178e-30,5.3921506583911087e-17,2.248944683385871e-11,1.3084989566268883e-08
194.0,3.694695363221986e-30,4.672878727526338e-17,2.063484494314434e-11,1.229620079169023e-08
194.25,2.7763179585216088e-30,4.048018143173388e-17,1.892140240859118e-11,1.1542863022260511e-08
194.5,2.0847087396703804e-30,3.505311462726389e-17,1.7337852373880854e-11,1.082288316942848e-08
194.75,1.564250452850254e-30,3.034062139026579e-17,1.5873729863594993e-11,1.0134250552901868e-08
195.0,1.1728728294101486e-30,2.6249376451157392e-17,1.4519309846468361e-11,9.475032136110266e-09
195.25,8.787759523033567e-31,2.2697968137699816e-17,1.3265549333335132e-11,8.843373961070364e-09
195.5,6.5794047513432284e-31,1.9615384313537663e-17,1.2104033230505334e-11,8.237499060867734e-09
195.75,4.922371109128784e-31,1.6939684834525568e-17,1.1026923642507674e-11,7.65567439970989e-09
196.0,3.6799219382273708e-31,1.4616837490051558e-17,1.0026912385993972e-11,7.096227943742153e-09
196.25,2.749002078050815e-31,1.2599697128793806e-17,9.097201978429047e-12,6.5575444687495105e-09
196.5,2.0519945551107527e-31,1.0847110048686507e-17,8.231401786238603e-12,6.038061491831491e-09
196.75,1.5304833559946174e-31,9.323127854779526e-18,7.423529725814186e-12,5.536265335875671e-09
197.0,1.1405331518070437e-31,7.996316771545149e-18,6.667971973295214e-12,5.050687304415041e-09
197.25,8.491201974302255e-32,6.839176452680808e-18,5.959447624960937e-12,4.579899962376649e-09
197.5,6.314352625668045e-32,5.827531622031156e-18,5.292975289849979e-12,4.122513517420749e-09
197.75,4.688464809067794e-32,4.940121380944183e-18,4.663841405013581e-12,3.677172284034658e-09
198.0,3.4736099682866834e-32,4.158166219183098e-18,4.06757010498917e-12,3.242551234012386e-09
198.25,2.564641114845435e-32,3.464994446228264e-18,3.4998944614723772e-12,2.8173526153839766e-09
198.5,1.8823764892604623e-32,2.845707974575107e-18,2.956728928142304e-12,2.4003026376377478e-09
198.75,1.3669725103782326e-32,2.286881164067488e-18,2.4341428301341743e-12,1.990148215333509e-09
199.0,9.728448578227563e-33,1.7762870118657974e-18,1.928334743436589e-12,1.585653759842375e-09
199.25,6.647700376746729e-33,1.302645443080791e-18,1.4356076148275302e-12,1.1855980156383995e-09
199.5,4.148377600131059e-33,8.553888464210667e-19,9.523444742622465e-13,7.887709322993679e-10
199.75,1.999988823771112e-33,4.2444028173929975e-19,4.749846007264389e-13,3.9397056537184883e-10
200.0,0.0,0.0,0.0,0.0


==> Data/mkc80.csv <==
x,m0,m30,m45,m60,m90
0.0,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72,3.5174990851902074e-72
0.25,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72,8.640843885096308e-72
0.5,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71,2.1173496827282315e-71
0.75,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71,5.175392371922111e-71
1.0,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70,1.2618514711207838e-70
1.25,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70,3.0689333675370026e-70
1.5,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70,7.445278431890191e-70
1.75,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69,1.8017257776664018e-69
2.0,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69,4.349213268598422e-69
2.25,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68,1.0472418284567183e-68
2.5,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68,2.515344765756387e-68
2.75,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68,6.026460628462166e-68
3.0,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67,1.4402616305437822e-67
3.25,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67,3.433481582356095e-67
3.5,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67,8.164739202143022e-67
3.75,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66,1.9367081307033363e-66
4.0,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66,4.582477047398888e-66
4.25,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65,1.0815601682907639e-65
4.5,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65,2.546333799523902e-65
4.75,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65,5.9799045062122155e-65
5.0,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64,1.4008364268637163e-64
5.25,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64,3.273368267455771e-64
5.5,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64,7.629860072300321e-64
5.75,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63,1.7739956166265276e-63
6.0,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63,4.1143646060572245e-63
6.25,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63,9.51847277353474e-63
6.5,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62,2.196574980033693e-62
6.75,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62,5.056372454591632e-62
7.0,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61,1.161037761305778e-61
7.25,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61,2.659303448399702e-61
7.5,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61,6.0758033975798455e-61
7.75,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60,1.3846939410166742e-60
8.0,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60,3.1478797595532894e-60
8.25,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60,7.138331988505352e-60
8.5,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59,1.614691700632041e-59
8.75,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59,3.643315216865429e-59
9.0,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59,8.200081071666438e-59
9.25,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58,1.841000084253257e-58
9.5,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58,4.1229088591696736e-58
9.75,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58,9.21017589194464e-58
10.0,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57,2.052326145583807e-57
10.25,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57,4.5618299827184386e-57
10.5,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56,1.0114538608750852e-56
10.75,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56,2.2370068888963873e-56
11.0,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56,4.935178103131258e-56
11.25,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55,1.0860569595025668e-55
11.5,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55,2.384057025558244e-55
11.75,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55,5.2202937227299384e-55
12.0,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54,1.1402169781882412e-54
12.25,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54,2.4842444673587067e-54
12.5,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54,5.399026049177175e-54
12.75,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53,1.1704443734226698e-53
13.0,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53,2.5310480932095393e-53
13.25,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53,5.459643437000136e-53
13.5,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52,1.1747418132554688e-52
13.75,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52,2.5213598778775167e-52
14.0,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52,5.3981072887765765e-52
14.25,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51,1.1528225159652092e-51
14.5,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51,2.455826334453964e-51
14.75,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51,5.2185171833985737e-51
15.0,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50,1.1061419099688832e-50
15.25,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50,2.338777142420877e-50
15.5,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50,4.932659051761171e-50
15.75,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49,1.0377377578583815e-49
16.0,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49,2.177751910655474e-49
16.25,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49,4.55872560131031e-49
16.5,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49,9.519031506041151e-49
16.75,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48,1.982696958368115e-48
17.0,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48,4.1194020448178614e-48
17.25,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48,8.537412859706312e-48
17.5,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47,1.7649509949189647e-47
17.75,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47,3.639596868420249e-47
18.0,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47,7.486661159770018e-47
18.25,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46,1.536163127809506e-46
18.5,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46,3.144131917211464e-46
18.75,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46,6.419163620839914e-46
19.0,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45,1.3072853550637314e-45
19.25,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45,2.655685302509499e-45
19.5,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45,5.381422471284854e-45
19.75,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44,1.0877568566326144e-44
20.0,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44,2.1932131187779423e-44
20.25,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44,4.41107156895167e-44
20.5,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44,8.849559166632334e-44
20.75,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43,1.770979092236684e-43
21.0,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43,3.5352448205070523e-43
21.25,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43,7.0394676759907354e-43
21.5,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42,1.3982164499412976e-42
21.75,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42,2.7702774014452176e-42
22.0,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42,5.475028384710539e-42
22.25,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41,1.0793536255625505e-41
22.5,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41,2.1225376278304324e-41
22.75,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41,4.163526231895301e-41
23.0,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41,8.14669535505569e-41
23.25,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40,1.5900687815342174e-40
23.5,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40,3.0957409325924563e-40
23.75,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40,6.012119052199491e-40
24.0,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39,1.164675119947297e-39
24.25,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39,2.2505894982640737e-39
24.5,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39,4.3381248005212636e-39
24.75,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39,8.341075635442669e-39
25.0,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38,1.5997655514013623e-38
25.25,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38,3.06058810334902e-38
25.5,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38,5.840737587736275e-38
25.75,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37,1.1118463314543222e-37
26.0,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37,2.1112327004905776e-37
26.25,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37,3.998910684437091e-37
26.5,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37,7.555471442298239e-37
26.75,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36,1.4239531357308624e-36
27.0,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36,2.6769735985085756e-36
27.25,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36,5.020034981706922e-36
27.5,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36,9.390390715950292e-36
27.75,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35,1.7521643744612842e-35
28.0,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35,3.2612214696793364e-35
28.25,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35,6.054802804865853e-35
28.5,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34,1.1213313852607825e-34
28.75,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34,2.07148701924167e-34
29.0,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34,3.8171982692735784e-34
29.25,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34,7.016515421931198e-34
29.5,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33,1.2865080669271498e-33
29.75,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33,2.352977678182e-33
30.0,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33,4.2927674713261205e-33
30.25,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33,7.812161008153318e-33
30.5,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32,1.418140533685612e-32
30.75,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32,2.5679207638951873e-32
31.0,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32,4.6382935545122337e-32
31.25,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32,8.356975089085291e-32
31.5,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31,1.5019457544993056e-31
31.75,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31,2.692611221739891e-31
32.0,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31,4.8151222636786015e-31
32.25,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31,8.589250135871904e-31
32.5,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30,1.5283310823174406e-30
32.75,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30,2.7126508878662673e-30
33.0,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30,4.8026908000170716e-30
33.25,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30,8.481830981974389e-30
33.5,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29,1.4942004551767047e-29
33.75,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29,2.6256835212308054e-29
34.0,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29,4.602461417696278e-29
34.25,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29,8.047337176561384e-29
34.5,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28,1.4035519885322616e-28
34.75,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28,2.4418505114553315e-28
35.0,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28,4.237638507018707e-28
35.25,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28,7.335724342070337e-28
35.5,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27,1.266707564366121e-27
35.75,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27,2.1818454714089627e-27
36.0,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27,3.7487448046836196e-27
36.25,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27,6.424835743242879e-27
36.5,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26,1.0983795663635634e-26
36.75,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26,1.8730834416569768e-26
37.0,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26,3.1862222654019333e-26
37.25,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26,5.406413706476893e-26
37.5,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26,9.15075118104161e-26
37.75,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25,1.5449644173025661e-25
38.0,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25,2.601923239847844e-25
38.25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25,4.371039616000159e-25
38.5,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25,7.324690337110807e-25
38.75,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24,1.2243569730494243e-24
39.0,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24,2.0414611188612057e-24
39.25,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24,3.395380346883851e-24
39.5,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24,5.633133088552444e-24
39.75,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24,9.322359726772773e-24
40.0,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23,1.538919725341284e-23
40.25,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23,2.5340801043644858e-23
40.5,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23,4.162353640405649e-23
40.75,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23,6.819803732560133e-23
41.0,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22,1.114600004544146e-22
41.25,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22,1.817106862395333e-22
41.5,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22,2.9549909854085082e-22
41.75,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22,4.793426979710171e-22
42.0,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22,7.756223863493922e-22
42.25,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21,1.251897633852029e-21
42.5,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21,2.015587078860002e-21
42.75,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21,3.2370438043258534e-21
43.0,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21,5.185729402200778e-21
43.25,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21,8.28677198939206e-21
43.5,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20,1.320915972147871e-20
43.75,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20,2.100289965994074e-20
44.0,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20,3.3311760647598336e-20
44.25,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20,5.270237427748572e-20
44.5,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20,8.317197958230261e-20
44.75,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19,1.3092969598043768e-19
45.0,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19,2.055954714333783e-19
45.25,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19,3.220350875763176e-19
45.5,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19,5.031611553902844e-19
45.75,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19,7.841971905128229e-19
46.0,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18,1.2191516259124923e-18
46.25,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18,1.8906207763805703e-18
46.5,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18,2.9245927150012953e-18
46.75,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18,4.512743251041267e-18
47.0,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18,6.945925497132415e-18
47.25,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17,1.0664337471646819e-17
47.5,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17,1.63324712633391e-17
47.75,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17,2.4950783593414892e-17
48.0,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17,3.802163075815927e-17
48.25,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17,5.779517116059792e-17
48.5,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17,8.763278871018715e-17
48.75,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16,1.3254274911937503e-16
49.0,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16,1.9996757496994358e-16
49.25,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16,3.009382903416395e-16
49.5,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16,4.517618806308606e-16
49.75,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16,6.764815863557358e-16
50.0,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15,1.0104542167073785e-15
50.25,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15,1.5055374578061974e-15
50.5,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15,2.237591242870371e-15
50.75,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15,3.3172958541246204e-15
51.0,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15,4.905710571392847e-15
51.25,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15,7.236588902225034e-15
51.5,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14,1.0648296744505924e-14
51.75,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14,1.5629340503540046e-14
52.0,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14,2.2883129803602738e-14
52.25,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14,3.341984714076751e-14
52.5,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14,4.8686410660580196e-14
52.75,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14,7.074981695219786e-14
53.0,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13,1.0255507273593362e-13
53.25,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13,1.482870539940867e-13
53.5,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13,2.1387675743083278e-13
53.75,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13,3.07707590112255e-13
54.0,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13,4.415979926274278e-13
54.25,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13,6.321646922938128e-13
54.5,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13,9.027087354411035e-13
54.75,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12,1.285817458150729e-12
55.0,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12,1.8269440816729187e-12
55.25,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12,2.589318387663835e-12
55.5,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12,3.6606644340311555e-12
55.75,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12,5.162364289997328e-12
56.0,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12,7.261923003583575e-12
56.25,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11,1.0189875917687367e-11
56.5,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11,1.4262656247992151e-11
56.75,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11,1.991343581099408e-11
57.0,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11,2.7733599883306243e-11
57.25,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11,3.852836295871811e-11
57.5,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11,5.339113229525704e-11
57.75,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11,7.380265232249134e-11
58.0,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10,1.0176280563290113e-10
58.25,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10,1.3996531897159607e-10
58.5,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10,1.920286674062467e-10
58.75,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10,2.628003636311768e-10
59.0,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10,3.5875678159281716e-10
59.25,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10,4.885269653614106e-10
59.5,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10,6.635768487094586e-10
59.75,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10,8.99100366202649e-10
60.0,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09,1.2151765699646572e-09
60.25,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09,1.6382676806958346e-09
60.5,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09,2.2031527249364616e-09
60.75,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09,2.9554159172960104e-09
61.0,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09,3.954639281248934e-09
61.25,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09,5.278486407141147e-09
61.5,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09,7.027910189640867e-09
61.75,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09,9.333773595188529e-09
62.0,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08,1.2365241000331692e-08
62.25,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08,1.6340380757086437e-08
62.5,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08,2.153952008508655e-08
62.75,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08,2.832201426032235e-08
63.0,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08,3.714723689110586e-08
63.25,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08,4.8600770821610616e-08
63.5,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08,6.342698433431951e-08
63.75,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08,8.256941977259997e-08
64.0,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07,1.0722070689395247e-07
64.25,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07,1.3888404707710702e-07
64.5,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07,1.7944870324766641e-07
64.75,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07,2.312823807159562e-07
65.0,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07,2.9734390294685955e-07
65.25,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07,3.813201806245621e-07
65.5,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07,4.877921491786713e-07
65.75,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07,6.224351158297879e-07
66.0,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07,7.92259818206415e-07
66.25,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06,1.005901457718489e-06
66.5,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06,1.2739650357734204e-06
66.75,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06,1.6094364912984615e-06
67.0,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06,2.0281704130973483e-06
67.25,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06,2.549466476366688e-06
67.5,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06,3.196748221381095e-06
67.75,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06,3.998359341384565e-06
68.0,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06,4.988494258010715e-06
68.25,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06,6.208281411570042e-06
68.5,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06,7.707039348417426e-06
68.75,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06,9.543727308240989e-06
69.0,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05,1.178861355130797e-05
69.25,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05,1.4525186060450491e-05
69.5,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05,1.7852331435426584e-05
69.75,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05,2.188680868796011e-05
70.0,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05,2.676604515297707e-05
70.25,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05,3.265128175324843e-05
70.5,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05,3.97310942785545e-05
70.75,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05,4.8225316045198685e-05
71.0,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05,5.838938515829205e-05
71.25,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05,7.051913647348908e-05
71.5,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05,8.495605411015035e-05
71.75,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371,0.0001020929948688371
72.0,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437,0.00012238038602275437
72.25,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215,0.00014633289256606215
72.5,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202,0.00017453653900915202
72.75,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225,0.00020765625913228225
73.0,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037,0.0002464438336946037
73.25,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492,0.0002917461609333492
73.5,0.00034451378781073593,0.00034451378781073593,0.00034451378781073593,0.00034451378781073593,0.00034451378781073593
73.75,0.00040580961145995356,0.00040580961145995356,0.00040580961145995356,0.00040580961145995356,0.00040580961145995356
74.0,0.0004768176402929685,0.0004768176402929685,0.0004768176402929685,0.0004768176402929685,0.0004768176402929685
74.25,0.0005588516829758894,0.0005588516829758894,0.0005588516829758894,0.0005588516829758894,0.0005588516829758894
74.5,0.0006533638112399844,0.0006533638112399844,0.0006533638112399844,0.0006533638112399844,0.0006533638112399844
74.75,0.0007619524196443613,0.0007619524196443613,0.0007619524196443613,0.0007619524196443613,0.0007619524196443613
75.0,0.0008863696823876014,0.0008863696823876014,0.0008863696823876014,0.0008863696823876014,0.0008863696823876014
75.25,0.0010285281846107877,0.0010285281846107877,0.0010285281846107877,0.0010285281846107877,0.0010285281846107877
75.5,0.0011905064839551707,0.0011905064839551707,0.0011905064839551707,0.0011905064839551707,0.0011905064839551707
75.75,0.001374553338122794,0.001374553338122794,0.001374553338122794,0.001374553338122794,0.001374553338122794
76.0,0.0015830903165959928,0.0015830903165959928,0.0015830903165959928,0.0015830903165959928,0.0015830903165959928
76.25,0.0018187125003182104,0.0018187125003182104,0.0018187125003182104,0.0018187125003182104,0.0018187125003182104
76.5,0.0020841869628845187,0.0020841869628845187,0.0020841869628845187,0.0020841869628845187,0.0020841869628845187
76.75,0.0023824487215210357,0.0023824487215210357,0.0023824487215210357,0.0023824487215210357,0.0023824487215210357
77.0,0.0027165938467371238,0.0027165938467371238,0.0027165938467371238,0.0027165938467371238,0.0027165938467371238
77.25,0.0030898694268790333,0.0030898694268790333,0.0030898694268790333,0.0030898694268790333,0.0030898694268790333
77.5,0.0035056600987137076,0.0035056600987137076,0.0035056600987137076,0.0035056600987137076,0.0035056600987137076
77.75,0.003967470878359064,0.003967470878359064,0.003967470878359064,0.003967470878359064,0.003967470878359064
78.0,0.0044789060589685795,0.0044789060589685795,0.0044789060589685795,0.0044789060589685795,0.0044789060589685795
78.25,0.005043643983038878,0.005043643983038878,0.005043643983038878,0.005043643983038878,0.005043643983038878
78.5,0.005665407548320235,0.005665407548320235,0.005665407548320235,0.005665407548320235,0.005665407548320235
78.75,0.006347930367133483,0.006347930367133483,0.006347930367133483,0.006347930367133483,0.006347930367133483
79.0,0.007094918569246288,0.007380929464026196,0.007380929464026196,0.007380929464026196,0.007380929464026196
79.25,0.007910008317874044,0.03832265247925545,0.039158317388334266,0.039158317388334266,0.039158317388334266
79.5,0.008796719196085438,0.03844838282337862,0.08272995485067476,0.10791245021940563,0.10791245021940563
79.75,0.009758403715836552,0.033338859844732005,0.05682612560431379,0.10929459612560521,0.17416544667752754
80.0,0.01079819330263761,0.03380697450894867,0.0536727088026768,0.07925294195740396,0.1808048527926664
80.25,0.011918941213763213,0.03504946890135618,0.05242933263733163,0.07109560462905086,0.13099336949370038
80.5,0.013123162954935319,0.03649856509397786,0.05170488025088528,0.06569392965876186,0.10183836260313116
80.75,0.014412974867243598,0.03799235505185488,0.05116758523100122,0.061650655319515704,0.08427968115178126
81.0,0.015790031660178828,0.03947155813397252,0.05074496987517161,0.05855948636500182,0.07273990378098137
81.25,0.017255463765302303,0.04091583674310921,0.05044273472424238,0.056209923819362004,0.06478663167917939
81.5,0.018809815475377384,0.04232543930128392,0.05028501649294427,0.05445599606007478,0.05911651988462172
81.75,0.0204529849127956,0.04371269585868776,0.050293157696405466,0.05318775321618431,0.05498114693260581
82.0,0.022184166935891113,0.04509630653379357,0.05047919796135375,0.052321572173122936,0.05193287318754514
82.25,0.02400180013939712,0.046497390598702205,0.050845955432693435,0.05179393791539259,0.049692822616884985
82.5,0.025903519133178347,0.04793703385229954,0.05139040269181988,0.051556530407179946,0.048076343839019646
82.75,0.027886113289072055,0.049335405191206015,0.05210776620689879,0.051572496098750926,0.046950675073276785
83.0,0.029945493127148972,0.05049132302854969,0.052519243795274326,0.051811859995840814,0.04621425385203961
83.25,0.03207666546838392,0.05153198748529441,0.05277958158005835,0.05154695118797666,0.04579015229173938
83.5,0.03427371840956147,0.05247396885855797,0.052939015222475065,0.05118469017426572,0.0452424441204107
83.75,0.03652981707780438,0.05332344641605363,0.05302475603678508,0.05078332783394435,0.044503737880195696
84.0,0.03883721099664259,0.05408414089902956,0.05305541562783328,0.05037303091374618,0.04372837500292576
84.25,0.04118725374399494,0.054759149175786476,0.05304434015317369,0.04996873345756052,0.04297664070930894
84.5,0.04357043540651011,0.05535136576841625,0.05300031302327781,0.04957579063025922,0.04227075895492399
84.75,0.045976428136846596,0.055863326717939435,0.052927781617056545,0.0491936578412729,0.04161601301082837
85.0,0.04839414490382867,0.056296814203753834,0.05282721515657814,0.04881821159142431,0.041009861196999696
85.25,0.0508118112938378,0.05665243354114902,0.052695702050327184,0.04844311715123649,0.04044574366780172
85.5,0.05321704997975096,0.05692926769276685,0.052527687178799916,0.04806060265389817,0.03991463386495943
85.75,0.055596977226199294,0.05712463752440431,0.05231563616040727,0.04766189221435791,0.0394058793663787
86.0,0.05793831055229655,0.05723904843039123,0.05205044404705672,0.047237440788550945,0.03890804375619362
86.25,0.06022748643096088,0.057280388889242737,0.051743998637333866,0.04677846792160472,0.038409794205928695
86.5,0.06245078667335225,0.05725230881451607,0.05140135710538892,0.046303779925596394,0.03790042833169819
86.75,0.06459447193358285,0.057157798660258156,0.05102635263367285,0.04581804640962513,0.03738814009438436
87.0,0.06664492057835993,0.05699963949183473,0.05062199173314881,0.04532366037713305,0.03688103854688727
87.25,0.06858877100387678,0.056780534162420085,0.050190566175024334,0.04482164457176199,0.03638192072285576
87.5,0.0704130653528599,0.0565031416329045,0.04973373683015028,0.044312178470499126,0.03589119105233603
87.75,0.07210539249232958,0.05617007712792335,0.04925265989249021,0.04379499599310992,0.035408125040358535
88.0,0.07365402806066466,0.05578391214005202,0.04874816409363969,0.04326967784782294,0.03493149413510834
88.25,0.07504806938338758,0.055347197060657084,0.04822096160603779,0.042735863026728375,0.03445989661822488
88.5,0.07627756309210482,0.05486251576887744,0.0476718662121511,0.042193407570177206,0.03399196964949638
88.75,0.07733362336056984,0.054332573502590686,0.0471019934907177,0.04164251151768725,0.03352656758561849
89.0,0.07820853879509117,0.053760314908818,0.04651293258520467,0.04108382797931546,0.03306292989719665
89.25,0.07889586618157778,0.0531487416164172,0.04590689891000108,0.040518563084944045,0.032600818862270835
89.5,0.07939050949540236,0.05250056613898234,0.045285541669662935,0.0399484133093701,0.032140597063164654
89.75,0.07968878281895281,0.05181839660487676,0.04465033482639993,0.039374189952171,0.03168324758120346
90.0,0.07978845608028654,0.051104771261626415,0.04400260795910896,0.038796467722536754,0.03122922518523297
90.25,0.07968878281895281,0.050362169884676546,0.04334357143838627,0.038215694253687336,0.03077857809826872
90.5,0.07939050949540236,0.04959301669061798,0.042674345162195704,0.037632261289609927,0.030331188988676948
90.75,0.07889586618157778,0.04879968035192396,0.04199599054773597,0.03704655393685171,0.029886890177005382
91.0,0.07820853879509117,0.04798447388523955,0.04130954076111819,0.036458981065550206,0.029445523419499728
91.25,0.07733362336056984,0.04714965463376164,0.0406160246563531,0.03586999013749349,0.029006971980141683
91.5,0.07627756309210482,0.04629742365827539,0.03991647931039467,0.0352800694066631,0.028571177852647484
91.75,0.07504806938338758,0.04542992210153825,0.03921194836352419,0.03468973961664586,0.02813814900357461
92.0,0.07365402806066466,0.04454922209254987,0.03850346546899304,0.03409953617058956,0.02770795611902272
92.25,0.07210539249232958,0.04365730921949991,0.03779202369997792,0.03350998230776206,0.027280717009306562
92.5,0.0704130653528599,0.042756077087942546,0.0370785313107035,0.03292155317805677,0.026856568045483156
92.75,0.06858877100387678,0.04184733964068129,0.03636384294658565,0.032334645690793334,0.02643562579312917
93.0,0.06664492057835993,0.04093283462163837,0.03564876582246433,0.031749625227024916,0.026017943895706788
93.25,0.06459447193358285,0.040014224799863336,0.03493406557249151,0.031166838999587845,0.02560354846909181
93.5,0.06245078667335225,0.03909309854505277,0.03422047159404172,0.03058662360852471,0.025192460298875632
93.75,0.06022748643096088,0.03817097002177319,0.03350868149266394,0.03000930863636258,0.024784704765485284
94.0,0.05793831055229655,0.03724927930533385,0.032799363783517436,0.029435217217972234,0.02438031566376561
94.25,0.055596977226199294,0.03632939267699523,0.03209315881910005,0.028864664526516485,0.02397933578488371
94.5,0.05321704997975096,0.035412602765934734,0.031390677906322245,0.028297954952655732,0.02358181547573452
94.75,0.0508118112938378,0.034500128761994854,0.030692501288527397,0.027735378954883094,0.023187810031984855
95.0,0.04839414490382867,0.03359311689475249,0.029999175728811698,0.027177210067816215,0.022797376209023945
95.25,0.045976428136846596,0.03269264137731006,0.029311212994411834,0.026623702877697185,0.022410568390715983
95.5,0.04357043540651011,0.031799706629825786,0.028629090289992755,0.026075092675948826,0.022027435295253202
95.75,0.04118725374399494,0.03091524977370228,0.027953253824643465,0.02553159756478341,0.021648018253254415
96.0,0.03883721099664259,0.030040142546443382,0.02728412047820044,0.024993422487100313,0.02127235209879473
96.25,0.03652981707780438,0.029175193064902263,0.02662207927473089,0.024460760635839317,0.020900469279794165
96.5,0.03427371840956147,0.02832114746489208,0.02596749260875943,0.023933794035003186,0.02053240150827662
96.75,0.03207666546838392,0.027478691669906578,0.02532069718628443,0.02341269365173097,0.02016818018458733
97.0,0.029945493127148972,0.02664845314866398,0.024682004746553035,0.02289761917440801,0.019807836150141478
97.25,0.027886113289072055,0.02583100273919533,0.024051702521901103,0.022388718835911186,0.019451399230444765
97.5,0.025903519133178347,0.025026856572067623,0.023430053711361046,0.021886129185594662,0.019098897663536667
97.75,0.02400180013939712,0.02423647800410069,0.022817297924770424,0.02138997510171393,0.018750357583411828
98.0,0.022184166935891113,0.023460279675875044,0.022213651807785725,0.020900370013665577,0.01840580258394493
98.25,0.0204529849127956,0.022698625612715427,0.02161930990243366,0.020417416323204048,0.018065253504845096
98.5,0.018809815475377384,0.02195183331988664,0.021034445617587362,0.01994120600173767,0.017728728410744115
98.75,0.017255463765302303,0.021220175883171054,0.020459212302988625,0.01947182129017066,0.017396242828331847
99.0,0.015790031660178828,0.020503883967285044,0.01989374410662794,0.019009335232924834,0.01706781012108321
99.25,0.014412974867243598,0.01980314777767788,0.01933815677416551,0.018553812007869732,0.01674344182563413
99.5,0.013123162954935319,0.019118119022173814,0.018792548447752057,0.01810530719346017,0.01642314772879587
99.75,0.011918941213763213,0.018448912811546925,0.018257000353957165,0.017663867957586208,0.016106935824294046
100.0,0.01079819330263761,0.017795609600434976,0.01773157750739587,0.017229533285311988,0.015794812264305545
100.25,0.009758403715836552,0.01715825705055012,0.017216329377940737,0.016802334235134796,0.01548678126417137
100.5,0.008796719196085438,0.016536871885285822,0.016711290585089147,0.016382294202828683,0.015182845102639383
100.75,0.007910008317874044,0.015931441705519772,0.01621648157149039,0.015969429223726073,0.014883004098261893
101.0,0.007094918569246288,0.015341926803336386,0.015731909307478288,0.015563748310172328,0.014587256657292888
101.25,0.006347930367133483,0.014768261852837734,0.015257567999665815,0.015165253774372944,0.01429559931587925
101.5,0.005665407548320235,0.014210357636650139,0.014793439759672195,0.014773941564480753,0.014008026835744654
101.75,0.005043643983038878,0.01366810266403673,0.014339495279888911,0.014389801566134229,0.013724532273164305
102.0,0.0044789060589685795,0.013141364750031019,0.013895694465989906,0.01401281785829046,0.013445107062214811
102.25,0.003967470878359064,0.01262999254725794,0.013461987033081838,0.013642969001091606,0.01316974107279887
102.5,0.0035056600987137076,0.012133817039127696,0.013038313100653915,0.013280228239542464,0.012898422629959055
102.75,0.0030898694268790333,0.011652652960356709,0.012624603762306636,0.012924563780600612,0.012631138549110639
103.0,0.0027165938467371238,0.0111863001797235,0.012220781639347984,0.012575939027848556,0.012367874167290075
103.25,0.0023824487215210357,0.010734545027826368,0.011826761424918675,0.012234312812315414,0.012108613377793235
103.5,0.0020841869628845187,0.01029716158397093,0.011442450417567772,0.011899639653740666,0.011853338677214758
103.75,0.0018187125003182104,0.009873912888650138,0.011067749018017511,0.011571869993283362,0.011602031209911533
104.0,0.0015830903165959928,0.009464552125351619,0.010702551258318942,0.011250950430181688,0.011354670825204494
104.25,0.001374553338122794,0.009068823731541333,0.010346745253549401,0.010936823945755316,0.011111236117618127
104.5,0.0011905064839551707,0.008686464467938866,0.010000213688506635,0.0106294301251197,0.010871704493081565
104.75,0.0010285281846107877,0.008317204433832548,0.009662834256995167,0.010328705364944702,0.010636052202397713
105.0,0.0008863696823876014,0.007960768033722877,0.009334480090601774,0.010034583071223839,0.010404254395330808
105.25,0.0007619524196443613,0.007616874887356767,0.009015020176466375,0.009746993867249476,0.01017628516168198
105.5,0.0006533638112399844,0.007285240705040653,0.008704319748280363,0.009465865768914578,0.009952117571024665
105.75,0.0005588516829758894,0.006965578099775426,0.008402240672145879,0.009191124384950696,0.009731723715575834
106.0,0.0004768176402929685,0.006657597364629387,0.008108641816667834,0.00892269307917137,0.009515074753909157
106.25,0.00040580961145995356,0.006361007201804686,0.00782337939336013,0.00866049317379035,0.009302140951251713
106.5,0.00034451378781073593,0.006075515403118723,0.007546307308670821,0.008404444095668272,0.009092891728290161
106.75,0.0002917461609333492,0.005800829492498296,0.007277277478157678,0.00815446355300252,0.008887295694961847
107.0,0.0002464438336946037,0.005536657325217433,0.007016140132709369,0.007910467693542334,0.008685320699667548
107.25,0.00020765625913228225,0.005282707641747617,0.006762744120079928,0.007672371254567748,0.008486933866344467
107.5,0.00017453653900915202,0.005038690595903827,0.006516937178171485,0.007440087709798463,0.008292101637292671
107.75,0.00014633289256606215,0.004804318224260316,0.006278566203894547,0.007213529417667906,0.008100789809703196
108.0,0.00012238038602275437,0.004579304898697487,0.006047477505574319,0.0069926077490634585,0.007912963573870441
108.25,0.0001020929948688371,0.004363367733877095,0.005823517038802014,0.006777233221133664,0.007728587552013473
108.5,8.495605411015035e-05,0.004156226963411502,0.0056065306381312095,0.006567315629265958,0.007547625835529313
108.75,7.051913647348908e-05,0.003957606280914666,0.00539636423131612,0.006362764159500735,0.007370042016830782
109.0,5.838938515829205e-05,0.003767233156750272,0.005192864037556491,0.006163487515184836,0.00719579923041324
109.25,4.8225316045198685e-05,0.003584839117783864,0.00499587676315804,0.005969394020669755,0.007024860182344918
109.5,3.97310942785545e-05,0.0034101600021114974,0.004805249780645856,0.005780391730598938,0.006857187190042894
109.75,3.265128175324843e-05,0.0032429361886680127,0.004620831293535906,0.005596388535726518,0.006692742210660839
110.0,2.676604515297707e-05,0.0030829127953245273,0.00444247049996214,0.005417292255291107,0.0065314868749643765
110.25,2.188680868796011e-05,0.0029298398597066436,0.004270017736451066,0.0052430107350777775,0.006373382520326647
110.5,1.7852331435426584e-05,0.0027834724913371025,0.004103324618122977,0.005073451930263311,0.006218390221653398
110.75,1.4525186060450491e-05,0.002643571004314312,0.003942244164306004,0.004908523996912314,0.00606647081608077
111.0,1.178861355130797e-05,0.0025099010301624413,0.0037866309193221644,0.0047481353655492555,0.005917584940871522
111.25,9.543727308240989e-06,0.002382233607842287,0.0036363410610985047,0.004592194823478123,0.005771693053962789
111.5,7.707039348417426e-06,0.0022603452596791735,0.0034912325025486003,0.004440611583149484,0.005628755466825288
111.75,6.208281411570042e-06,0.0021440180454302135,0.003351164984247021,0.004293295350868868,0.005488732367785545
112.0,4.988494258010715e-06,0.0020330396054896232,0.0032160001599550346,0.004150156394420688,0.005351583852173124
112.25,3.998359341384565e-06,0.0019272031827321794,0.003085601672472977,0.004011105600052403,0.005217269941695888
112.5,3.196748221381095e-06,0.0018263076366972408,0.002959835225948548,0.0038760545333215513,0.00508575061797875
112.75,2.549466476366688e-06,0.0017301574398053694,0.002838568644414978,0.0037449154927183563,0.0049569858347638055
113.0,2.0281704130973483e-06,0.0016385626627937987,0.0027216719314754377,0.003617601556535821,0.004830935553411289
113.25,1.6094364912984615e-06,0.0015513389506448616,0.0026090173186456983,0.0034940266349642044,0.004707559754476169
113.5,1.2739650357734204e-06,0.001468307485869287,0.0025004793072024335,0.003374105513498968,0.0045868184670944424
113.75,1.005901457718489e-06,0.001389294942373536,0.0023959347087615683,0.003257753890531619,0.004468671785462485
114.0,7.92259818206415e-07,0.00131413343243567,0.0022952626728239486,0.0031448884196341987,0.004353079889187948
114.25,6.224351158297879e-07,0.0012426604439514585,0.002198344717703439,0.0030354267426880113,0.0042400030669288834
114.5,4.877921491786713e-07,0.0011747187709368334,0.0021050647487546453,0.0029292875245541077,0.004129401728048439
114.75,3.813201806245621e-07,0.001110156436977266,0.0020153090766647126,0.0028263904789515865,0.004021236427257639
115.0,2.9734390294685955e-07,0.0010488266146436492,0.0019289664291793926,0.0027266564000049654,0.003915467878273745
115.25,2.312823807159562e-07,0.0009905875363311984,0.0018459279584561077,0.0026300071855545407,0.003812056971767364
115.5,1.7944870324766641e-07,0.0009353024042825246,0.0017660872451383501,0.002536365858359523,0.0037109647905035955
115.75,1.3888404707710702e-07,0.0008828392934930654,0.001689340298785676,0.0024456565882337244,0.003612152625467866
116.0,1.0722070689395247e-07,0.0008330710521571879,0.001615585553621008,0.0023578047083536555,0.00351558199014846
116.25,8.256941977259997e-08,0.0007858751994496954,0.0015447238609060698,0.002272736731674593,0.003421214634617198
116.5,6.342698433431951e-08,0.0007411338200767838,0.001476658480526651,0.0021903803650193104,0.0033290125593540385
116.75,4.8600770821610616e-08,0.0006987334570767957,0.0014112950656240157,0.002110664520118288,0.0032389380270428096
117.0,3.714723689110586e-08,0.0006585650023633756,0.0013485416483762277,0.0020335193242023005,0.0031509535762099467
117.25,2.832201426032235e-08,0.0006205235866682754,0.0012883086202629536,0.0019588761274943168,0.0030650220306824684
117.5,2.153952008508655e-08,0.0005845084679203479,0.001230508712057122,0.0018866675097768872,0.002981106513736528
117.75,1.6340380757086437e-08,0.000550422919438985,0.001175056969812709,0.0018168272854050436,0.0028991704552153883
118.0,1.2365241000331692e-08,0.000518174117345297,0.0011218707304858587,0.0017492905058307984,0.002819177603910184
118.25,9.333773595188529e-09,0.0004876730282918468,0.0010708695946409197,0.0016839934621294328,0.002741092035857805
118.5,7.027910189640867e-09,0.0004588342976338678,0.0010219753969190947,0.001620873684889879,0.002664878162164582
118.75,5.278486407141147e-09,0.00043157613735334205,0.0009751121771182085,0.0015598699424687545,0.0025905007403734916
119.0,3.954639281248934e-09,0.00040582021551802193,0.000930206147084186,0.0015009222397506495,0.0025179248785103894
119.25,2.9554159172960104e-09,0.0003814915462815883,0.0008871856582177725,0.0014439718136397715,0.002447116045481759
119.5,2.2031527249364616e-09,0.00035851838105683783,0.0008459811674634821,0.0013889611287735098,0.0023780400750537927
119.75,1.6382676806958346e-09,0.0003368321009787023,0.0008065252014534546,0.0013358338719847759,0.002310663175799862
120.0,1.2151765699646572e-09,0.0003163671110343412,0.0007687523209087202,0.0012845349444863177,0.002244951932667309
120.25,8.99100366202649e-10,0.00029706073546881023,0.0007325990832781032,0.0012350104550534892,0.002180873315657486
120.5,6.635768487094586e-10,0.00027885311512492307,0.0006980040052542625,0.0011872077107573443,0.002118394683886581
120.75,4.885269653614106e-10,0.0002616871066154691,0.0006649075247421028,0.0011410752073433888,0.0020574837894495965
121.0,3.5875678159281716e-10,0.0002455081833889764,0.0006332519616624856,0.0010965626194545399,0.001998108782323873
121.25,2.628003636311768e-10,0.0002302643387956631,0.0006029814790418113,0.0010536207888620663,0.0019402382137626377
121.5,1.920286674062467e-10,0.00021590599132137705,0.0005740420439428208,0.0010122017131447723,0.0018838410400787405
121.75,1.3996531897159607e-10,0.0002023858919106236,0.0005463813872193096,0.0009722585325791465,0.0018288866246194404
122.0,1.0176280563290113e-10,0.00018965903351191997,0.0005199489641504306,0.0009337455181234924,0.0017753447415922346
122.25,7.380265232249134e-11,0.00017768256290972,0.0004946959144770658,0.0008966180569234777,0.0017231855774725855
122.5,5.339113229525704e-11,0.0001664156947722985,0.0004705750223722193,0.0008608326386767568,0.0016723797329933523
122.75,3.852836295871811e-11,0.0001558196281244396,0.00044754067691761925,0.0008263468407199707,0.0016228982252726944
123.0,2.7733599883306243e-11,0.0001458574649861059,0.00042554883224248205,0.0007931193134877039,0.0015747124881873961
123.25,1.991343581099408e-11,0.00013649413146942253,0.0004045569680457625,0.0007611097648530981,0.0015277943740087674
123.5,1.4262656247992151e-11,0.00012769630112153467,0.0003845240503170704,0.0007302789446071009,0.0014821161534334065
123.75,1.0189875917687367e-11,0.00011943232071008755,0.0003654104923758628,0.0007005886282066367,0.0014376505163857774
124.0,7.261923003583575e-12,0.00011167213819785415,0.00034717811631217,0.0006720016006604432,0.0013943705720487003
124.25,5.162364289997328e-12,0.00010438723307185977,0.00032979011448081507,0.0006444816399287615,0.0013522498479393462
124.5,3.6606644340311555e-12,9.755054902726233e-05,0.00031321101175017834,0.0006179935002773092,0.0013112622904922313
124.75,2.589318387663835e-12,9.113642880443631e-05,0.0002974066280561381,0.0005925028952435786,0.0012713822634533804
125.0,1.8269440816729187e-12,8.512055128640642e-05,0.00028234404142231574,0.0005679764805856284,0.001232584547205584
125.25,1.285817458150729e-12,7.94798709061817e-05,0.000267991551446944,0.0005443818373117359,0.0011948443374584857
125.5,9.027087354411035e-13,7.419255900898344e-05,0.00025431864341649664,0.0005216874541432417,0.0011581372442784894
125.75,6.321646922938128e-13,6.923794757721259e-05,0.00024129595290234694,0.0004998627101969826,0.0011224392893765612
126.0,4.415979926274278e-13,6.459647484560285e-05,0.00022889523098084576,0.00047887785776647667,0.0010877269058262437
126.25,3.07707590112255e-13,6.0249633114978106e-05,0.00021708930999175862,0.00045870400480929466,0.0010539769340320113
126.5,2.1387675743083278e-13,5.617991845556936e-05,0.0002058520699333226,0.00043931309757688054,0.0010211666214222637
126.75,1.482870539940867e-13,5.2370782459598784e-05,0.00019515840556765207,0.000420677903111718,0.0009892736187021062
127.0,1.0255507273593362e-13,4.8806585812222414e-05,0.00018498419399968124,0.00040277199212910046,0.0009582759778056883
127.25,7.074981695219786e-14,4.5472553830185035e-05,0.00017530626303649798,0.00038556972147687184,0.0009281521491612992
127.5,4.8686410660580196e-14,4.2354733716996164e-05,0.0001661023601927831,0.0003690462171141414,0.0008988809784678167
127.75,3.341984714076751e-14,3.943995364794826e-05,0.00015735112225489516,0.0003531773569379979,0.0008704417040651799
128.0,2.2883129803602738e-14,3.671578355526682e-05,0.00014903204570264762,0.00033793975367741447,0.0008428139534607513
128.25,1.5629340503540046e-14,3.417049753871736e-05,0.00014112545765430375,0.00032331073818839186,0.000815977740042183
128.5,1.0648296744505924e-14,3.179303796903741e-05,0.00013361248748376204,0.0003092683426114468,0.0007899134597233627
128.75,7.236588902225034e-15,2.957298108411706e-05,0.00012647503928038566,0.00029579128368871705,0.0007646018873612821
129.0,4.905710571392847e-15,2.750050413632361e-05,0.00011969576478432738,0.00028285894646120843,0.0007400241730141724
129.25,3.3172958541246204e-15,2.5566354001189865e-05,0.0001132580371807437,0.00027045136792659544,0.0007161618382650681
129.5,2.237591242870371e-15,2.376181719776912e-05,0.00010714592539903188,0.00025854922091293384,0.0006929967722891562
129.75,1.5055374578061974e-15,2.207869127557632e-05,0.00010134416922440327,0.0002471337982578477,0.0006705112280642285
130.0,1.0104542167073785e-15,2.0509257531871824e-05,9.58381550288127e-05,0.00023618699709846834,0.0006486878179966253
130.25,6.764815863557358e-16,1.9046254981634128e-05,9.061389211053109e-05,0.00022569130327626386,0.0006275095101615364
130.5,4.517618806308606e-16,1.7682855572767328e-05,8.565798979405645e-05,0.00021562977615541235,0.0006069596239432443
130.75,3.009382903416395e-16,1.641264057580058e-05,8.095763509707681e-05,0.00020598603349149592,0.0005870218257765767
131.0,1.9996757496994358e-16,1.5229578095813918e-05,7.650057107507624e-05,0.0001967442366748717,0.0005676801250491634
131.25,1.3254274911937503e-16,1.4128001689222327e-05,7.227507575809437e-05,0.0001878890760515363,0.0005489188693649784
131.5,8.763278871018715e-17,1.3102590026967813e-05,6.826994183921613e-05,0.00017940575652994898,0.0005307227403780948
131.75,5.779517116059792e-17,1.214834755217756e-05,6.44744567832869e-05,0.0001712799835348594,0.0005130767494639207
132.0,3.802163075815927e-17,1.1260586122263402e-05,6.0878383710405784e-05,0.00016349794905134532,0.0004959662330150311
132.25,2.4950783593414892e-17,1.0434907548930538e-05,5.747194279996078e-05,0.00015604631798045288,0.00047937684782187943
132.5,1.63324712633391e-17,9.667187051351119e-06,5.424579329221626e-05,0.00014891221478135878,0.0004632945669303139
132.75,1.0664337471646819e-17,8.953557537762942e-06,5.119101607282733e-05,0.00014208321031427355,0.0004477056745907091
133.0,6.945925497132415e-18,8.290394708745772e-06,4.829909680816783e-05,0.00013554730889887745,0.0004325967619979203
133.25,4.512743251041267e-18,7.674302934687727e-06,4.556190964178905e-05,0.00012929293573365615,0.0004179547225574494
133.5,2.9245927150012953e-18,7.102101868641516e-06,4.297170145530377e-05,0.00012330892446400514,0.0004037667471571009
133.75,1.8906207763805703e-18,6.570813777446096e-06,4.052107660740338e-05,0.00011758450510192259,0.00039002031971615094
134.0,1.2191516259124923e-18,6.077651541265018e-06,3.82029822373859e-05,0.00011210929208900443,0.00037670321247423606
134.25,7.841971905128229e-19,5.620007299851623e-06,3.601069407998369e-05,0.00010687327271819927,0.0003638034812965671
134.5,5.031611553902844e-19,5.195441715474475e-06,3.393780270355773e-05,0.00010186679573651866,0.0003513094611051526
134.75,3.220350875763176e-19,4.801673819009652e-06,3.197820033087572e-05,9.708056023499193e-05,0.00033920976116891364
135.0,2.055954714333783e-19,4.43657141724439e-06,3.0126068062162916e-05,9.250560480686496e-05,0.00032749326059271135
135.25,1.3092969598043768e-19,4.098142026794129e-06,2.8375863567779838e-05,8.813329690544613e-05,0.00031614910358584276
135.5,8.317197958230261e-20,3.784524319463919e-06,2.6722309251590078e-05,8.395532248667761e-05,0.0003051666950404414
135.75,5.270237427748572e-20,3.493980040813022e-06,2.5160380824533688e-05,7.996367589220411e-05,0.00029453569560875567
136.0,3.3311760647598336e-20,3.2248863918700884e-06,2.3685296312354923e-05,7.615064998570317e-05,0.00028424601763720066
136.25,2.100289965994074e-20,2.9757288405933023e-06,2.2292505472592188e-05,7.250882650978714e-05,0.00027428782013196436
136.5,1.320915972147871e-20,2.7450943468246194e-06,2.097767960938247e-05,6.903106668874408e-05,0.00026465150462835107
136.75,8.28677198939206e-21,2.531664977668902e-06,1.973670177934505e-05,6.57105021074006e-05,0.0002553277104276803
137.0,5.185729402200778e-21,2.3342118929685656e-06,1.8565657367594786e-05,6.254052574936716e-05,0.0002463073103688436
137.25,3.2370438043258534e-21,2.1515896836219905e-06,1.7460825037623403e-05,5.951478336768981e-05,0.00023758140623660393
137.5,2.015587078860002e-21,1.9827310405278676e-06,1.6418668035267425e-05,5.662716494707055e-05,0.00022914132447477152
137.75,1.251897633852029e-21,1.8266417420101847e-06,1.5435825818899053e-05,5.3871796563949065e-05,0.0002209786117467947
138.0,7.756223863493922e-22,1.6823959360500404e-06,1.4509106046655667e-05,5.124303230197033e-05,0.00021308503071482693
138.25,4.793426979710171e-22,1.5491317087879236e-06,1.3635476865723301e-05,4.873544650862031e-05,0.00020545255567270567
138.5,2.9549909854085082e-22,1.4260469167319677e-06,1.2812059526583175e-05,4.634382619774618e-05,0.0001980733682710433
138.75,1.817106862395333e-22,1.3123952744473358e-06,1.2036121286791711e-05,4.4063163688254074e-05,0.00019093985355735739
139.0,1.114600004544146e-22,1.2074826788554109e-06,1.13050686171674e-05,4.188864946753496e-05,0.00018404459548362968
139.25,6.819803732560133e-23,1.1106637593435233e-06,1.0616440678090135e-05,3.9815665210567854e-05,0.00017738037302982945
139.5,4.162353640405649e-23,1.0213386422276474e-06,9.967903076968295e-06,3.7839777068640216e-05,0.00017094015606902092
139.75,2.5340801043644858e-23,9.389499131445932e-07,9.357241879660393e-06,3.59567290832783e-05,0.00016471710132283905
140.0,1.538919725341284e-23,8.629797716235124e-07,8.7823578858911e-06,3.41624368466212e-05,0.00015870454843726605
140.25,9.322359726772773e-24,7.929473625353515e-07,8.241261134322541e-06,3.245298133084124e-05,0.00015289601601133754
140.5,5.633133088552444e-24,7.284062765905111e-07,7.73206565484742e-06,3.0824602901902964e-05,0.00014728519775304263
140.75,3.395380346883851e-24,6.689422089211381e-07,7.2529844444130875e-06,2.9273695520472005e-05,0.00014186595864089887
141.0,2.0414611188612057e-24,6.141707675299678e-07,6.8023246592731e-06,2.779680111694677e-05,0.00013663233114811715
141.25,1.2243569730494243e-24,5.637354215390524e-07,6.378483016816748e-06,2.639060414332722e-05,0.00013157851154190647
141.5,7.324690337110807e-25,5.173055821664635e-07,5.979941404924916e-06,2.5051926299788366e-05,0.0001266988561670073
141.75,4.371039616000159e-25,4.745748080063599e-07,5.60526268344936e-06,2.3777721411266397e-05,0.00012198787783311518
142.0,2.601923239847844e-25,4.3525912678489053e-07,5.253086669684888e-06,2.2565070488192945e-05,0.00011744024233840763
142.25,1.5449644173025661e-25,3.9909546740376566e-07,4.922126311546146e-06,2.1411176929244214e-05,0.00011305076480511451
142.5,9.15075118104161e-26,3.6584019480405255e-07,4.611164027123495e-06,2.0313361892593932e-05,0.00010881440632614666
142.75,5.406413706476893e-26,3.3526774192147345e-07,4.3190482139387505e-06,1.926905979649994e-05,0.0001047262705284532
143.0,3.1862222654019333e-26,3.0716933232298465e-07,4.044689917890185e-06,1.8275814002173826e-05,0.00010078160021788334
143.25,1.8730834416569768e-26,2.8135178841993526e-07,3.787059654024781e-06,1.7331272603059254e-05,9.69757740691504e-05
143.5,1.0983795663635634e-26,2.5763641929806656e-07,3.545184377264544e-06,1.6433184377743074e-05,9.330430339172399e-05
143.75,6.424835743242879e-27,2.3585798388454717e-07,3.318144590905528e-06,1.5579394876159702e-05,8.976282895331849e-05
144.0,3.7487448046836196e-27,2.1586372403553942e-07,3.1050715944292833e-06,1.4767842627663761e-05,8.63471177980477e-05
144.25,2.1818454714089627e-27,1.9751246368833022e-07,2.905144857250812e-06,1.3996555492558876e-05,8.3053060201174e-05
144.5,1.266707564366121e-27,1.8067376950910916e-07,2.717589519528664e-06,1.326364712866752e-05,7.987666664194455e-05
144.75,7.335724342070337e-28,1.652271692218515e-07,2.5416740115700257e-06,1.2567313587121206e-05,7.68140647827411e-05
145.0,4.237638507018707e-28,1.5106142387894254e-07,2.3767077875123796e-06,1.1905830018965373e-05,7.386149660321712e-05
145.25,2.4418505114553315e-28,1.3807385071327242e-07,2.2220391666843108e-06,1.1277547511897332e-05,7.101531548522942e-05
145.5,1.4035519885322616e-28,1.261696929886716e-07,2.077053282024621e-06,1.0680890020031706e-05,6.827198343577277e-05
145.75,8.047337176561384e-29,1.1526153406665662e-07,1.941170127275074e-06,1.0114351418768253e-05,6.562806827971881e-05
146.0,4.602461417696278e-29,1.052687526664943e-07,1.81384269929145e-06,9.576492658733395e-06,6.308024098970277e-05
146.25,2.6256835212308054e-29,9.611701649855891e-08,1.6945552328016725e-06,9.065939020628678e-06,6.0625273022966265e-05
146.5,1.4942004551767047e-29,8.773781190727636e-08,1.5828215222542927e-06,8.581377474298219e-06,5.826003367152532e-05
146.75,8.481830981974389e-30,8.006800695773104e-08,1.4781833266584105e-06,8.121554133658827e-06,5.5981487563060744e-05
147.0,4.8026908000170716e-30,7.304944581405509e-08,1.3802088556727699e-06,7.685271802316351e-06,5.378669213469863e-05
147.25,2.7126508878662673e-30,6.662857222541653e-08,1.2884913296353736e-06,7.271387610854204e-06,5.1672795169910985e-05
147.5,1.5283310823174406e-30,6.075608024988278e-08,1.2026476144443707e-06,6.878810746407491e-06,4.963703241399095e-05
147.75,8.589250135871904e-31,5.538659019292328e-08,1.1223169241498001e-06,6.506500262221706e-06,4.7676725203843655e-05
148.0,4.8151222636786015e-31,5.047834821022462e-08,1.0471595911067223e-06,6.153462972441801e-06,4.57892781850713e-05
148.25,2.692611221739891e-31,4.5992947839494195e-08,9.76855897762432e-07,5.818751425897223e-06,4.397217702882659e-05
148.5,1.5019457544993056e-31,4.1895071953534144e-08,9.111049702461029e-07,5.501461958830966e-06,4.22229862532267e-05
148.75,8.356975089085291e-32,3.815225375112071e-08,8.496237272869393e-07,5.200732820223038e-06,4.053934705987528e-05
149.0,4.6382935545122337e-32,3.473465539920086e-08,7.921458858853214e-07,4.9157423691955774e-06,3.89189751925276e-05
149.25,2.5679207638951873e-32,3.1614863175309167e-08,7.384210174267707e-07,4.6457073472143916e-06,3.7359658912533896e-05
149.5,1.418140533685612e-32,2.8767697833393046e-08,6.882136538652626e-07,4.389881210517196e-06,3.5859256963202964e-05
149.75,7.812161008153318e-33,2.617003921098247e-08,6.4130244131779e-07,4.147552534860873e-06,3.4415696578502373e-05
150.0,4.2927674713261205e-33,2.3800664019818127e-08,5.974793379480754e-07,3.918043477979481e-06,3.302697158131436e-05
150.25,2.352977678182e-33,2.1640095863761922e-08,5.565488550107687e-07,3.700708306504976e-06,3.169114048448443e-05
150.5,1.2865080669271498e-33,1.967046665474579e-08,5.183273381938567e-07,3.494931980247827e-06,3.0406324653097713e-05
150.75,7.016515421931198e-34,1.7875388542691323e-08,4.826422877617602e-07,3.3001287946752636e-06,2.917070650184787e-05
151.0,3.8171982692735784e-34,1.6239835656326486e-08,4.493317150881821e-07,3.115741074235748e-06,2.7982527744126998e-05
151.25,2.07148701924167e-34,1.475003489325773e-08,4.182435344483676e-07,2.9412379254283417e-06,2.6840087675492274e-05
151.5,1.1213313852607825e-34,1.339336513051387e-08,3.8923498759432076e-07,2.776114033514155e-06,2.5741741497692596e-05
151.75,6.054802804865853e-35,1.215826421737891e-08,3.6217209969442695e-07,2.6198885130100224e-06,2.4685898688196937e-05
152.0,3.2612214696793364e-35,1.1034143180934247e-08,3.3692916561352193e-07,2.4721038052931646e-06,2.3671021408673737e-05
152.25,1.7521643744612842e-35,1.001130712215784e-08,3.1338826392133036e-07,2.3323246188284336e-06,2.2695622949224332e-05
152.5,9.390390715950292e-36,9.080882286963641e-09,2.9143879830612565e-07,2.2001369175190807e-06,2.1758266201275745e-05
152.75,5.020034981706922e-36,8.234748854044795e-09,2.709770639901947e-07,2.0751469481855717e-06,2.0857562201892615e-05
153.0,2.6769735985085756e-36,7.465479032337486e-09,2.519058389287291e-07,1.956980310533659e-06,1.999216867505619e-05
153.25,1.4239531357308624e-36,6.766280030945706e-09,2.3413399719757005e-07,1.8452810651140604e-06,1.916078862594194e-05
153.5,7.555471442298239e-37,6.1309415695647364e-09,2.175761448719847e-07,1.7397108814441604e-06,1.8362168986010228e-05
153.75,3.998910684437091e-37,5.553787557425009e-09,2.021522759273094e-07,1.6399482190700728e-06,1.759509926195905e-05
154.0,2.1112327004905776e-37,5.0296316383103955e-09,1.8778744799210303e-07,1.5456875466053014e-06,1.6858410251417036e-05
154.25,1.1118463314543222e-37,4.5537362998701915e-09,1.7441147630351892e-07,1.4566385930970603e-06,1.615097276703557e-05
154.5,5.840737587736275e-38,4.121775276223991e-09,1.6195864544298903e-07,1.3725256314359224e-06,1.5471696405665094e-05
154.75,3.06058810334902e-38,3.7297989791973785e-09,1.5036743743556063e-07,1.2930867941387744e-06,1.4819528349924665e-05
155.0,1.5997655514013623e-38,3.3742027458328827e-09,1.395802754637708e-07,1.2180734166906808e-06,1.4193452202666362e-05
155.25,8.341075635442669e-39,3.051697654900062e-09,1.2954328265459453e-07,1.1472494126161342e-06,1.3592486840584119e-05
155.5,4.3381248005212636e-39,2.75928373355636e-09,1.202060546482977e-07,1.0803906736792639e-06,1.3015685317488014e-05
155.75,2.2505894982640737e-39,2.494225359839034e-09,1.1152144552744285e-07,1.0172844973868577e-06,1.2462133783781557e-05
156.0,1.164675119947297e-39,2.254028681785254e-09,1.0344536627375797e-07,9.577290401737307e-07,1.193095043611878e-05
156.25,6.012119052199491e-40,2.0364209032653812e-09,9.593659500308773e-08,9.015327946954459e-07,1.1421284505503337e-05
156.5,3.0957409325924563e-40,1.8393312852382213e-09,8.89565985065226e-08,8.485140902186757e-07,1.0932315259502231e-05
156.75,1.5900687815342174e-40,1.660873721611653e-09,8.246936420852217e-08,7.985006162669777e-07,1.0463251045136374e-05
157.0,8.14669535505569e-41,1.4993307704036686e-09,7.644124222962393e-08,7.513289666287366e-07,1.0013328351463671e-05
157.25,4.163526231895301e-41,1.3531390193458984e-09,7.084079685087946e-08,7.068442053606628e-07,9.581810895556996e-06
157.5,2.1225376278304324e-41,1.2208756792951636e-09,6.563866676777453e-08,6.648994512280409e-07,9.167988742659704e-06
157.75,1.0793536255625505e-41,1.1012463068053668e-09,6.080743384976598e-08,6.25355482260628e-07,8.771177449971243e-06
158.0,5.475028384710539e-42,9.930735639585364e-10,5.632149980883347e-08,5.88080357707418e-07,8.390717222109497e-06
158.25,2.7702774014452176e-42,8.952869308492546e-10,5.2156970218451616e-08,5.52949057948092e-07,8.025972113626011e-06
158.5,1.3982164499412976e-42,8.069132928984593e-10,4.829154571321915e-08,5.198431402660531e-07,7.676329230040536e-06
158.75,7.0394676759907354e-43,7.270683312002704e-10,4.4704419724110956e-08,4.886504119003426e-07,7.341197973440661e-06
159.0,3.5352448205070523e-43,6.549486507259121e-10,4.137618253001844e-08,4.5926461684755013e-07,7.020009294239644e-06
159.25,1.770979092236684e-43,5.898245834048817e-10,3.828873113288332e-08,4.31585138569118e-07,6.712214974660013e-06
159.5,8.849559166632334e-44,5.31033612225088e-10,3.542518474338175e-08,4.0551671602634785e-07,6.41728692889462e-06
159.75,4.41107156895167e-44,4.779743636293701e-10,3.2769805462275843e-08,3.8096917321672706e-07,6.134716524454089e-06
160.0,2.1932131187779423e-44,4.301011208048789e-10,3.030792386671522e-08,3.5785716155124393e-07,5.864013927882543e-06
160.25,1.0877568566326144e-44,3.8691881446620235e-10,2.8025869270319527e-08,3.360999147552857e-07,5.604707461886366e-06
160.5,5.381422471284854e-45,3.47978450962515e-10,2.591090428611825e-08,3.1562101491758215e-07,5.356342991951231e-06
160.75,2.655685302509499e-45,3.1287294050572664e-10,2.3951163527429102e-08,2.9634817021465865e-07,5.1184833222495745e-06
161.0,1.3072853550637314e-45,2.81233292020228e-10,2.2135596148005297e-08,2.782130032034031e-07,4.8907076173424965e-06
161.25,6.419163620839914e-46,2.527251435104219e-10,2.0453912010171123e-08,2.611508491369184e-07,4.672610835926615e-06
161.5,3.144131917211464e-46,2.270455987185516e-10,1.8896531247227867e-08,2.451005644780526e-07,4.46380318729338e-06
161.75,1.536163127809506e-46,2.039203446132758e-10,1.745453705337624e-08,2.3000434417628932e-07,4.263909598825504e-06
162.0,7.486661159770018e-47,1.831010252735972e-10,1.6119631457335792e-08,2.1580754843699954e-07,4.072569207177815e-06
162.25,3.639596868420249e-47,1.64362850071001e-10,1.4884093936998386e-08,2.0245853751730225e-07,3.889434855835346e-06
162.5,1.7649509949189647e-47,1.4750241583921951e-10,1.3740742680438197e-08,1.8990851489953797e-07,3.7141726200803666e-06
162.75,8.537412859706312e-48,1.3233572485597846e-10,1.2682898352964409e-08,1.7811137813936595e-07,3.5464613365199454e-06
163.0,4.1194020448178614e-48,1.1869638105519832e-10,1.1704350176977528e-08,1.6702357713691457e-07,3.3859921538152545e-06
163.25,1.982696958368115e-48,1.0643394936127916e-10,1.079932423900313e-08,1.5660397927229703e-07,3.2324680951117905e-06
163.5,9.519031506041151e-49,9.541246369082717e-11,9.962453834854204e-09,1.4681374160336708e-07,3.085603635879589e-06
163.75,4.55872560131031e-49,8.550907048506816e-11,9.188751753924122e-09,1.3761618915027823e-07,2.945124293819995e-06
164.0,2.177751910655474e-49,7.661279597507621e-11,8.473584377522125e-09,1.2897669945028136e-07,2.8107662337976243e-06
164.25,1.0377377578583815e-49,6.862342619178735e-11,7.81264747081712e-09,1.208625928798273e-07,2.682275883695607e-06
164.5,4.932659051761171e-50,6.145048963477113e-11,7.201943574394552e-09,1.1324302860627116e-07,2.5594095648762204e-06
164.75,2.338777142420877e-50,5.501233359077469e-11,6.637760882890488e-09,1.060889056438407e-07,2.441933132445252e-06
165.0,1.1061419099688832e-50,4.9235285642586226e-11,6.116653524179659e-09,9.937276920453071e-08,2.3296216296174185e-06
165.25,5.2185171833985737e-51,4.405289281742797e-11,5.6354231456921515e-09,9.306872153471105e-08,2.222258951869372e-06
165.5,2.455826334453964e-51,3.9405231310604403e-11,5.191101731506576e-09,8.71523376485007e-08,2.119637522856551e-06
165.75,1.1528225159652092e-51,3.523828050931572e-11,4.780935566421436e-09,8.160058508223903e-08,2.0215579817539578e-06
166.0,5.3981072887765765e-52,3.150335545110765e-11,4.402370271167124e-09,7.639174803369043e-08,1.9278288793540977e-06
166.25,2.5213598778775167e-52,2.8156592400696793e-11,4.053036849482633e-09,7.15053553159632e-08,1.83826638639215e-06
166.5,1.1747418132554688e-52,2.5158482801544614e-11,3.730738671843451e-09,6.692211204921402e-08,1.7526940101824738e-06
166.75,5.459643437000136e-53,2.2473451060132518e-11,3.4334393419561966e-09,6.262383497259544e-08,1.6709423219039767e-06
167.0,2.5310480932095393e-53,2.0069472254667026e-11,3.159251385021689e-09,5.8593391092782324e-08,1.5928486924324241e-06
167.25,1.1704443734226698e-53,1.7917726049458622e-11,2.9064257069123444e-09,5.48146395736949e-08,1.5182570377005363e-06
167.5,5.399026049177175e-54,1.59922834935462e-11,2.673341772923248e-09,5.1272376663747026e-08,1.4470175724022651e-06
167.75,2.4842444673587067e-54,1.4269823654811961e-11,2.4584984563589092e-09,4.795228356346467e-08,1.3789865726507814e-06
168.0,1.1402169781882412e-54,1.2729377344247639e-11,2.2605055191471362e-09,4.484087702791617e-08,1.3140261466393485e-06
168.25,5.2202937227299384e-55,1.135209539323602e-11,2.0780756759746775e-09,4.1925462623179485e-08,1.2520040126599295e-06
168.5,2.384057025558244e-55,1.0121039197494213e-11,1.9100172088837216e-09,3.919409043137073e-08,1.192793286172418e-06
168.75,1.0860569595025668e-55,9.020991455581791e-12,1.7552270906084457e-09,3.663551317412946e-08,1.1362722732499759e-06
169.0,4.935178103131258e-56,8.038285190633552e-12,1.6126845886373989e-09,3.4239146542440005e-08,1.0823242715033458e-06
169.25,2.2370068888963873e-56,7.1606493501564335e-12,1.4814453135233407e-09,3.199503169491489e-08,1.0308373787135082e-06
169.5,1.0114538608750852e-56,6.3770694114524865e-12,1.3606356814383217e-09,2.989379974976977e-08,9.817043067780445e-07
169.75,4.5618299827184386e-57,5.6776615705087736e-12,1.249447767715824e-09,2.792663823774117e-08,9.348222040869506e-07
170.0,2.052326145583807e-57,5.053559230676847e-12,1.1471345196896133e-09,2.6085259320637554e-08,8.900924830182251e-07
170.25,9.21017589194464e-58,4.496810617687903e-12,1.0530053084277773e-09,2.4361869820686432e-08,8.474206538215466e-07
170.5,4.1229088591696736e-58,4.000286452339421e-12,9.664217929078345e-10,2.2749142800387888e-08,8.067161646749553e-07
170.75,1.841000084253257e-58,3.557596729058069e-12,8.867940796502798e-10,2.124019077300533e-08,7.67892247734718e-07
171.0,8.200081071666438e-59,3.163015714326604e-12,8.135771535356224e-10,1.9828540345462332e-08,7.308657700008057e-07
171.25,3.643315216865429e-59,2.811414381239006e-12,7.462675633679693e-10,1.850810826473393e-08,6.955570904215769e-07
171.5,1.614691700632041e-59,2.498199554433035e-12,6.844003447820375e-10,1.727317881106705e-08,6.618899217256952e-07
171.75,7.138331988505352e-60,2.21925912263871e-12,6.275461632177992e-10,1.611838241775085e-08,6.29791197863213e-07
172.0,3.1478797595532894e-60,1.97091272425923e-12,5.753086621846529e-10,1.5038675496318574e-08,5.991909450752742e-07
172.25,1.3846939410166742e-60,1.7498673711110683e-12,5.273220027762643e-10,1.402932138138569e-08,5.70022159601592e-07
172.5,6.0758033975798455e-61,1.5531775342543293e-12,4.832485812598236e-10,1.3085872351953632e-08,5.422206880843348e-07
172.75,2.659303448399702e-61,1.3782092478710754e-12,4.4277691133138016e-10,1.2204152646518213e-08,5.157251138166481e-07
173.0,1.161037761305778e-61,1.2226078394911986e-12,4.056196605954068e-10,1.138024244423148e-08,4.9047664619023e-07
173.25,5.056372454591632e-62,1.0842689279177328e-12,3.715118305322433e-10,1.0610462756569162e-08,4.664190150679894e-07
173.5,2.196574980033693e-62,9.613123674143208e-13,3.4020906848615474e-10,9.891361155747379e-09,4.4349836857230795e-07
173.75,9.51847277353474e-63,8.520588432870144e-13,3.114861041872562e-10,9.219698329881761e-09,4.2166317516529653e-07
174.0,4.1143646060572245e-63,7.550088581217382e-13,2.851353003892734e-10,8.592435399829768e-09,4.0086412901839644e-07
174.25,1.7739956166265276e-63,6.688238684688745e-13,2.60965310810275e-10,8.00672195759405e-09,3.810540592226702e-07
174.5,7.629860072300321e-64,5.923093571626076e-13,2.3879983676506987e-10,7.459884788477678e-09,3.6218784254344707e-07
174.75,3.273368267455771e-64,5.24399648868372e-13,2.184764760252691e-10,6.949417248971639e-09,3.4422231920026224e-07
175.0,1.4008364268637163e-64,4.64144290622096e-13,1.9984565699157944e-10,6.472969246918367e-09,3.2711621207782274e-07
175.25,5.9799045062122155e-65,4.106958429472787e-13,1.8276965241471957e-10,6.028337805895688e-09,3.108300491310124e-07
175.5,2.546333799523902e-65,3.632989357515698e-13,1.671216665535131e-10,5.61345817667596e-09,2.953260885311028e-07
175.75,1.0815601682907639e-65,3.2128046375078345e-13,1.5278499051931724e-10,5.226395459223967e-09,2.8056824690698014e-07
176.0,4.582477047398888e-66,2.8404080305623337e-13,1.3965222124300856e-10,4.865336719278406e-09,2.665220303378263e-07
176.25,1.9367081307033363e-66,2.5104594659536914e-13,1.2762453902470348e-10,4.528583561445689e-09,2.531544678807727e-07
176.5,8.164739202143022e-67,2.2182046346916727e-13,1.1661103946452603e-10,4.214545138037821e-09,2.404340480535689e-07
176.75,3.433481582356095e-67,1.9594119824857668e-13,1.0652811616149506e-10,3.921731567610015e-09,2.2833065736813135e-07
177.0,1.4402616305437822e-67,1.7303163423417387e-13,9.729888992495874e-11,3.648747744532371e-09,2.16815521614841e-07
177.25,6.026460628462166e-68,1.5275685170168293e-13,8.885268150388353e-11,3.3942875063604476e-09,2.058611492914443e-07
177.5,2.515344765756387e-68,1.3481902043897837e-13,8.11245244703264e-11,3.1571281576431163e-09,1.9544127736418352e-07
177.75,1.0472418284567183e-68,1.189533705579838e-13,7.405471526975268e-11,2.936125306644211e-09,1.8553081913222192e-07
178.0,4.349213268598422e-69,1.0492459234253284e-13,6.758839774867649e-11,2.730208018337578e-09,1.7610581419795948e-07
178.25,1.8017257776664018e-69,9.252362013990134e-14,6.167517954356843e-11,2.5383742527026608e-09,1.6714338036063942e-07
178.5,7.445278431890191e-70,8.156476046266938e-14,5.6268778028040255e-11,2.3596865768484715e-09,1.5862166760914688e-07
178.75,3.0689333675370026e-70,7.18831279880227e-14,5.132669355667142e-11,2.193268133429379e-09,1.505198137616258e-07
179.0,1.2618514711207838e-70,6.333235735713414e-14,4.680990798249676e-11,2.0382988519854443e-09,1.428179020308163e-07
179.25,5.175392371922111e-71,5.578256162134073e-14,4.268260653620423e-11,1.894011890500875e-09,1.3549692026604194e-07
179.5,2.1173496827282315e-71,4.911851127390856e-14,3.89119213440498e-11,1.7596902889845605e-09,1.2853872184784372e-07
179.75,8.640843885096308e-72,4.3238010682908725e-14,3.546769494238591e-11,1.6346638282377518e-09,1.2192598816751732e-07
180.0,3.5174990851902074e-72,3.8050450757529856e-14,3.232226221798338e-11,1.5183060773702615e-09,1.1564219263699639e-07
180.25,1.428321887502698e-72,3.347551929747275e-14,2.945024945818614e-11,1.4100316243822398e-09,1.0967156623108731e-07
180.5,5.785387505472949e-73,2.94420521141969e-14,2.6828389187956105e-11,1.3092934730430962e-09,1.0399906428868762e-07
180.75,2.337507855756625e-73,2.5887009841498886e-14,2.443534953846791e-11,1.2155806003779244e-09,9.861033493530155e-08
181.0,9.420804006179964e-74,2.275456705917725e-14,2.225157711668659e-11,1.1284156634487559e-09,9.349168854579669e-08
181.25,3.787364656428151e-74,1.999530155446901e-14,2.025915226804443e-11,1.0473528482098804e-09,8.863006861868479e-08
181.5,1.518799827684714e-74,1.756547299929641e-14,1.8441655828610377e-11,9.719758506858056e-10,8.401302385056013e-08
181.75,6.075446770032237e-75,1.5426381339158376e-14,1.6784046466096328e-11,9.018959823252036e-10,7.962868132805235e-08
182.0,2.424209589815695e-75,1.354379628585148e-14,1.5272547792780775e-11,8.367503946313298e-10,7.546572091317046e-08
182.25,9.648868184661488e-76,1.1887450185454353e-14,1.3894544475285743e-11,7.762004115968439e-10,7.15133505652711e-08
182.5,3.8308649833438706e-76,1.0430587338152782e-14,1.263848667945657e-11,7.199299686914541e-10,6.776128286669336e-08
182.75,1.5171606914898543e-76,9.14956364423898e-15,1.1493802178402367e-11,6.676441478530803e-10,6.419971243755405e-08
183.0,5.9935009963459616e-77,8.023491044986066e-15,1.0450815513254735e-11,6.190678043075658e-10,6.08192942861324e-08
183.25,2.361803955351588e-77,7.0339218395861456e-15,9.500673696227787e-12,5.73944280246812e-10,5.761112317616932e-08
183.5,9.28370588275395e-78,6.164568511874439e-15,8.63527789403066e-12,5.320341990653111e-10,5.456671375284097e-08
183.75,3.6400987408824615e-78,5.401055133708363e-15,7.84722065581709e-12,4.931143356845714e-10,5.167798159836219e-08
184.0,1.4237024078477993e-78,4.730696854322474e-15,7.1297282374953196e-12,4.5697655816175113e-10,4.893722506587009e-08
184.25,5.554430518367572e-79,4.1423043799156056e-15,6.476607614626689e-12,4.234268370417712e-10,4.633710788319959e-08
184.5,2.1615939749094897e-79,3.626010643879511e-15,5.882197825250797e-12,3.922843165837315e-10,4.387064251278748e-08
184.75,8.391178654657177e-80,3.173117206969834e-15,5.341325280756529e-12,3.6338044654646483e-10,4.153117422751052e-08
185.0,3.2492720735472156e-80,2.775958189678469e-15,4.84926275038345e-12,3.3655816791800805e-10,3.9312365876163484e-08
185.25,1.2550570050275509e-80,2.4277797592306045e-15,4.40169170361148e-12,3.116711522367975e-10,3.7208183278097096e-08
185.5,4.835652565836178e-81,2.122633439165278e-15,3.9946677678943945e-12,2.885830888542725e-10,3.5212881315198566e-08
185.75,1.8584932650381835e-81,1.8552816783944666e-15,3.6245890219059574e-12,2.6716701814752383e-10,3.33209905426391e-08
186.0,7.124939108002843e-82,1.621114297901636e-15,3.2881669192369567e-12,2.4730470783969914e-10,3.152730445119586e-08
186.25,2.7246805172696714e-82,1.4160745862362923e-15,2.9823996220212944e-12,2.2888606957471976e-10,2.9826867245657515e-08
186.5,1.0393558849344364e-82,1.2365939508241336e-15,2.7045475477561967e-12,2.1180861314256063e-10,2.821496217331118e-08
186.75,3.9548246852511814e-83,1.07953415069567e-15,2.452110953187837e-12,1.9597693621268103e-10,2.668710035197634e-08
187.0,1.5010821372910106e-83,9.421362483544926e-16,2.2228093932178754e-12,1.813022472415945e-10,2.5239010098933754e-08
187.25,5.683239279489568e-84,8.219755128447443e-16,2.014562891982078e-12,1.6770191962281355e-10,2.3866626716198e-08
187.5,2.1463556681365304e-84,7.169215939187975e-16,1.8254746995236524e-12,1.5509907470746068e-10,2.256608273252875e-08
187.75,8.085775920933938e-85,6.251033600733258e-16,1.6538154928962562e-12,1.4342219244253662e-10,2.133369857858948e-08
188.0,3.038477169592325e-85,5.448778663075825e-16,1.4980089106385942e-12,1.3260474737374943e-10,2.016597365998372e-08
188.25,1.1389496281441539e-85,4.748029747005649e-16,1.3566183133724067e-12,1.2258486940229336e-10,1.9059577850805957e-08
188.5,4.2586046166613616e-86,4.1361320418860996e-16,1.2283346571949417e-12,1.1330502585103941e-10,1.8011343329067623e-08
188.75,1.5883433452828516e-86,3.6019843539388624e-16,1.1119653952872616e-12,1.047117247198187e-10,1.7018256816772083e-08
189.0,5.9092956493182455e-87,3.1358514028769005e-16,1.006424324767331e-12,9.675523759190061e-11,1.6077452126127118e-08
189.25,2.1930135427103764e-87,2.729198414269797e-16,9.107222967660496e-13,8.938934088998844e-11,1.5186203048453692e-08
189.5,8.118226653019985e-88,2.374545415961846e-16,8.239587207432871e-13,8.257107436454397e-11,1.4341916564746595e-08
189.75,2.997749192285877e-88,2.065338922164133e-16,7.453137951794702e-13,7.626051586938113e-11,1.3542126333623871e-08
190.0,1.1041896724319526e-88,1.79583897504757e-16,6.740414049561042e-13,7.042057084374075e-11,1.2784486475206467e-08
190.25,4.057012360103361e-89,1.5610197311857885e-16,6.094626288775865e-13,6.50167762340924e-11,1.2066765629928546e-08
190.5,1.4869050779361117e-89,1.356481997285415e-16,5.509598060893412e-13,6.00171172773409e-11,1.1386841272465252e-08
190.75,5.435937092452148e-90,1.1783763063630678e-16,4.979711142813986e-13,5.5391856698305266e-11,1.0742694281757252e-08
191.0,1.982347847573179e-90,1.023335282100863e-16,4.4998561705325675e-13,5.1113375350216705e-11,1.0132403749866491e-08
191.25,7.21106763145517e-91,8.88414215990172e-17,4.065387579066472e-13,4.7156026697584186e-11,9.554142040795489e-09
191.5,2.6165771093631286e-91,7.710388007412606e-17,3.6720820610655725e-13,4.349599415016147e-11,9.006170075095063e-09
191.75,9.470693254141932e-92,6.689592427130137e-17,3.3161008376787643e-13,4.0111161728173545e-11,8.486832862570843e-09
192.0,3.419355591605522e-92,5.802099705050868e-17,2.9939552221061536e-13,3.698099354274264e-11,7.994555209572432e-09
192.25,1.2314620349610898e-92,5.030742660351005e-17,2.7024751906216124e-13,3.408642136042435e-11,7.527837603016242e-09
192.5,4.42396876042114e-93,4.360532267802818e-17,2.4387807005894477e-13,3.140973983018124e-11,7.0852522405963275e-09
192.75,1.5853214634275529e-93,3.778385367549457e-17,2.2002555172075169e-13,2.8934508647988145e-11,6.665439238994489e-09
193.0,5.666787030287593e-94,3.272885858678814e-17,1.9845233329590776e-13,2.664546137823396e-11,6.267102956361639e-09
193.25,2.0205551407330803e-94,2.83407532614336e-17,1.7894259786943955e-13,2.4528420323926853e-11,5.889008465247044e-09
193.5,7.186522441939596e-95,2.4532695263567987e-17,1.613003547300648e-13,2.2570217139946095e-11,5.529978130416632e-09
193.75,2.5496532991154007e-95,2.122897585297122e-17,1.4534762574197573e-13,2.075861867889626e-11,5.1888882923624165e-09
194.0,9.023140839096338e-96,1.8363611387942327e-17,1.3092279114889962e-13,1.9082257808844704e-11,4.864666030382528e-09
194.25,3.1852872769129873e-96,1.5879115578539603e-17,1.178791471505565e-13,1.7530583651966728e-11,4.556285981452066e-09
194.5,1.121640652558291e-96,1.3725407898724775e-17,1.0608338965992224e-13,1.6093769462815696e-11,4.2627671942351385e-09
194.75,3.9397906003715736e-97,1.1858873172024433e-17,9.541442550385422e-14,1.476267268089142e-11,3.9831720142163506e-09
195.0,1.3804058840254442e-97,1.0241534771536334e-17,8.576222771021484e-14,1.3528782407742742e-11,3.716603454886684e-09
195.25,4.824526849861632e-98,8.840331030553055e-18,7.702678945416862e-14,1.2384170162528814e-11,3.462202686888115e-09
195.5,1.6819648570408787e-98,7.626482087436182e-18,6.911716803717299e-14,1.1321443708284326e-11,3.219146622145135e-09
195.75,5.8491582428048175e-99,6.574935886764579e-18,6.19506105714312e-14,1.0333703714620552e-11,2.9866456080378845e-09
196.0,2.02900953617647e-99,5.663883446435514e-18,5.5451753812344865e-14,9.414503054697445e-12,2.763941210723381e-09
196.25,7.020839893050696e-100,4.874334633781906e-18,4.9551891257486365e-14,8.557808517764764e-12,2.550304100805289e-09
196.5,2.4233063154703585e-100,4.18974678497698e-18,4.418830089977456e-14,7.757964767829518e-12,2.345032024266791e-09
196.75,8.343376134611897e-101,3.5956993812908015e-18,3.930362782937177e-14,7.0096603254465e-12,2.147447873251428e-09
197.0,2.865428626299088e-101,3.079608817925111e-18,3.484531598762407e-14,6.307895428761888e-12,1.95689784465231e-09
197.25,9.816386093894072e-102,2.6304899823745978e-18,3.0765303621356337e-14,5.648012116511931e-12,1.772749697843672e-09
197.5,3.354501045708783e-102,2.238702480242707e-18,2.701889086087702e-14,5.025481370513876e-12,1.594341876400853e-09
197.75,1.1434534665267446e-102,1.8957856201644127e-18,2.356490548876808e-14,4.436058365101014e-12,1.4210721119654781e-09
198.0,3.8879737411188577e-103,1.5942796429168935e-18,2.0365101754733468e-14,3.875697645117978e-12,1.252353921552904e-09
198.25,1.318689094285857e-103,1.3275727341127518e-18,1.7383765962865494e-14,3.3405276326203246e-12,1.0876148984607536e-09
198.5,4.461447325093297e-104,1.0897642800267037e-18,1.45873455730385e-14,2.8268261238264752e-12,9.262950686134629e-10
198.75,1.505647782318704e-104,8.755416947519768e-19,1.1944098104419153e-14,2.3309966196951317e-12,7.678453065101647e-10
199.0,5.068567933032114e-105,6.80068400927499e-19,9.423756513794809e-15,1.8495453616948932e-12,6.117258100446755e-10
199.25,1.7020072991870398e-105,4.9888073407089e-19,6.9972076962798925e-15,1.3790589285576038e-12,4.57404631228143e-10
199.5,5.701010339802578e-106,3.2779170496018054e-19,4.636180999046791e-15,9.161822647018507e-13,3.0435626103899924e-10
199.75,1.9048312304797522e-106,1.62799664453973e-19,2.3129436336516346e-15,4.575970092785105e-13,1.5206026947224735e-10
200.0,6.348563105650524e-107,0.0,0.0,0.0,0.0


==> Data/prob30kc.csv <==
kc,prob
0.65,0.35945773393000346
0.7,0.3102273649857714
0.75,0.261002494165224
0.8,0.21178299993730157
0.85,0.16256890010274683
0.9,0.11336039412579825
0.95,0.0641573965290223
1.0,0.014959863158853826


==> Data/profit.csv <==
x,profit0,profit45,profit90
0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.75,0.0,0.0,0.0
1.0,0.0,0.0,0.0
1.25,0.0,0.0,0.0
1.5,0.0,0.0,0.0
1.75,0.0,0.0,0.0
2.0,0.0,0.0,0.0
2.25,0.0,0.0,0.0
2.5,0.0,0.0,0.0
2.75,0.0,0.0,0.0
3.0,0.0,0.0,0.0
3.25,0.0,0.0,0.0
3.5,0.0,0.0,0.0
3.75,0.0,0.0,0.0
4.0,0.0,0.0,0.0
4.25,0.0,0.0,0.0
4.5,0.0,0.0,0.0
4.75,0.0,0.0,0.0
5.0,0.0,0.0,0.0
5.25,0.0,0.0,0.0
5.5,0.0,0.0,0.0
5.75,0.0,0.0,0.0
6.0,0.0,0.0,0.0
6.25,0.0,0.0,0.0
6.5,0.0,0.0,0.0
6.75,0.0,0.0,0.0
7.0,0.0,0.0,0.0
7.25,0.0,0.0,0.0
7.5,0.0,0.0,0.0
7.75,0.0,0.0,0.0
8.0,0.0,0.0,0.0
8.25,0.0,0.0,0.0
8.5,0.0,0.0,0.0
8.75,0.0,0.0,0.0
9.0,0.0,0.0,0.0
9.25,0.0,0.0,0.0
9.5,0.0,0.0,0.0
9.75,0.0,0.0,0.0
10.0,0.0,0.0,0.0
10.25,0.0,0.0,0.0
10.5,0.0,0.0,0.0
10.75,0.0,0.0,0.0
11.0,0.0,0.0,0.0
11.25,0.0,0.0,0.0
11.5,0.0,0.0,0.0
11.75,0.0,0.0,0.0
12.0,0.0,0.0,0.0
12.25,0.0,0.0,0.0
12.5,0.0,0.0,0.0
12.75,0.0,0.0,0.0
13.0,0.0,0.0,0.0
13.25,0.0,0.0,0.0
13.5,0.0,0.0,0.0
13.75,0.0,0.0,0.0
14.0,0.0,0.0,0.0
14.25,0.0,0.0,0.0
14.5,0.0,0.0,0.0
14.75,0.0,0.0,0.0
15.0,0.0,0.0,0.0
15.25,0.0,0.0,0.0
15.5,0.0,0.0,0.0
15.75,0.0,0.0,0.0
16.0,0.0,0.0,0.0
16.25,0.0,0.0,0.0
16.5,0.0,0.0,0.0
16.75,0.0,0.0,0.0
17.0,0.0,0.0,0.0
17.25,0.0,0.0,0.0
17.5,0.0,0.0,0.0
17.75,0.0,0.0,0.0
18.0,0.0,0.0,0.0
18.25,0.0,0.0,0.0
18.5,0.0,0.0,0.0
18.75,0.0,0.0,0.0
19.0,0.0,0.0,0.0
19.25,0.0,0.0,0.0
19.5,0.0,0.0,0.0
19.75,0.0,0.0,0.0
20.0,0.0,0.0,0.0
20.25,0.0,0.0,0.0
20.5,0.0,0.0,0.0
20.75,0.0,0.0,0.0
21.0,0.0,0.0,0.0
21.25,0.0,0.0,0.0
21.5,0.0,0.0,0.0
21.75,0.0,0.0,0.0
22.0,0.0,0.0,0.0
22.25,0.0,0.0,0.0
22.5,0.0,0.0,0.0
22.75,0.0,0.0,0.0
23.0,0.0,0.0,0.0
23.25,0.0,0.0,0.0
23.5,0.0,0.0,0.0
23.75,0.0,0.0,0.0
24.0,0.0,0.0,0.0
24.25,0.0,0.0,0.0
24.5,0.0,0.0,0.0
24.75,0.0,0.0,0.0
25.0,0.0,0.0,0.0
25.25,0.0,0.0,0.0
25.5,0.0,0.0,0.0
25.75,0.0,0.0,0.0
26.0,0.0,0.0,0.0
26.25,0.0,0.0,0.0
26.5,0.0,0.0,0.0
26.75,0.0,0.0,0.0
27.0,0.0,0.0,0.0
27.25,0.0,0.0,0.0
27.5,0.0,0.0,0.0
27.75,0.0,0.0,0.0
28.0,0.0,0.0,0.0
28.25,0.0,0.0,0.0
28.5,0.0,0.0,0.0
28.75,0.0,0.0,0.0
29.0,0.0,0.0,0.0
29.25,0.0,0.0,0.0
29.5,0.0,0.0,0.0
29.75,0.0,0.0,0.0
30.0,0.0,0.0,0.0
30.25,0.0,0.0,0.0
30.5,0.0,0.0,0.0
30.75,0.0,0.0,0.0
31.0,0.0,0.0,0.0
31.25,0.0,0.0,0.0
31.5,0.0,0.0,0.0
31.75,0.0,0.0,0.0
32.0,0.0,0.0,0.0
32.25,0.0,0.0,0.0
32.5,0.0,0.0,0.0
32.75,0.0,0.0,0.0
33.0,0.0,0.0,0.0
33.25,0.0,0.0,0.0
33.5,0.0,0.0,0.0
33.75,0.0,0.0,0.0
34.0,0.0,0.0,0.0
34.25,0.0,0.0,0.0
34.5,0.0,0.0,0.0
34.75,0.0,0.0,0.0
35.0,0.0,0.0,0.0
35.25,0.0,0.0,0.0
35.5,0.0,0.0,0.0
35.75,0.0,0.0,0.0
36.0,0.0,0.0,0.0
36.25,0.0,0.0,0.0
36.5,0.0,0.0,0.0
36.75,0.0,0.0,0.0
37.0,0.0,0.0,0.0
37.25,0.0,0.0,0.0
37.5,0.0,0.0,0.0
37.75,0.0,0.0,0.0
38.0,0.0,0.0,0.0
38.25,0.0,0.0,0.0
38.5,0.0,0.0,0.0
38.75,0.0,0.0,0.0
39.0,0.0,0.0,0.0
39.25,0.0,0.0,0.0
39.5,0.0,0.0,0.0
39.75,0.0,0.0,0.0
40.0,0.0,0.0,0.0
40.25,0.0,0.0,0.0
40.5,0.0,0.0,0.0
40.75,0.0,0.0,0.0
41.0,0.0,0.0,0.0
41.25,0.0,0.0,0.0
41.5,0.0,0.0,0.0
41.75,0.0,0.0,0.0
42.0,0.0,0.0,0.0
42.25,0.0,0.0,0.0
42.5,0.0,0.0,0.0
42.75,0.0,0.0,0.0
43.0,0.0,0.0,0.0
43.25,0.0,0.0,0.0
43.5,0.0,0.0,0.0
43.75,0.0,0.0,0.0
44.0,0.0,0.0,0.0
44.25,0.0,0.0,0.0
44.5,0.0,0.0,0.0
44.75,0.0,0.0,0.0
45.0,0.0,0.0,0.0
45.25,0.0,0.0,0.0
45.5,0.0,0.0,0.0
45.75,0.0,0.0,0.0
46.0,0.0,0.0,0.0
46.25,0.0,0.0,0.0
46.5,0.0,0.0,0.0
46.75,0.0,0.0,0.0
47.0,0.0,0.0,0.0
47.25,0.0,0.0,0.0
47.5,0.0,0.0,0.0
47.75,0.0,0.0,0.0
48.0,0.0,0.0,0.0
48.25,0.0,0.0,0.0
48.5,0.0,0.0,0.0
48.75,0.0,0.0,0.0
49.0,0.0,0.0,0.0
49.25,0.0,0.0,0.0
49.5,0.0,0.0,0.0
49.75,0.0,0.0,0.0
50.0,0.0,0.0,0.0
50.25,0.0,0.0,0.0
50.5,0.0,0.0,0.0
50.75,0.0,0.0,0.0
51.0,0.0,0.0,0.0
51.25,0.0,0.0,0.0
51.5,0.0,0.0,0.0
51.75,0.0,0.0,0.0
52.0,0.0,0.0,0.0
52.25,0.0,0.0,0.0
52.5,0.0,0.0,0.0
52.75,0.0,0.0,0.0
53.0,0.0,0.0,0.0
53.25,0.0,0.0,0.0
53.5,0.0,0.0,0.0
53.75,0.0,0.0,0.0
54.0,0.0,0.0,0.0
54.25,0.0,0.0,0.0
54.5,0.0,0.0,0.0
54.75,0.0,0.0,0.0
55.0,0.0,0.0,0.0
55.25,0.0,0.0,0.0
55.5,0.0,0.0,0.0
55.75,0.0,0.0,0.0
56.0,0.0,0.0,0.0
56.25,0.0,0.0,0.0
56.5,0.0,0.0,0.0
56.75,0.0,0.0,0.0
57.0,0.0,0.0,0.0
57.25,0.0,0.0,0.0
57.5,0.0,0.0,0.0
57.75,0.0,0.0,0.0
58.0,0.0,0.0,0.0
58.25,0.0,0.0,0.0
58.5,0.0,0.0,0.0
58.75,0.0,0.0,0.0
59.0,0.0,0.0,0.0
59.25,0.0,0.0,0.0
59.5,0.0,0.0,0.0
59.75,0.0,0.0,0.0
60.0,0.0,0.0,0.0
60.25,0.0,0.0,0.0
60.5,0.0,0.0,0.0
60.75,0.0,0.0,0.0
61.0,0.0,0.0,0.0
61.25,0.0,0.0,0.0
61.5,0.0,0.0,0.0
61.75,0.0,0.0,0.0
62.0,0.0,0.0,0.0
62.25,0.0,0.0,0.0
62.5,0.0,0.0,0.0
62.75,0.0,0.0,0.0
63.0,0.0,0.0,0.0
63.25,0.0,0.0,0.0
63.5,0.0,0.0,0.0
63.75,0.0,0.0,0.0
64.0,0.0,0.0,0.0
64.25,0.0,0.0,0.0
64.5,0.0,0.0,0.0
64.75,0.0,0.0,0.0
65.0,0.0,0.0,0.0
65.25,0.0,0.0,0.0
65.5,0.0,0.0,0.0
65.75,0.0,0.0,0.0
66.0,0.0,0.0,0.0
66.25,0.0,0.0,0.0
66.5,0.0,0.0,0.0
66.75,0.0,0.0,0.0
67.0,0.0,0.0,0.0
67.25,0.0,0.0,0.0
67.5,0.0,0.0,0.0
67.75,0.0,0.0,0.0
68.0,0.0,0.0,0.0
68.25,0.0,0.0,0.0
68.5,0.0,0.0,0.0
68.75,0.0,0.0,0.0
69.0,0.0,0.0,0.0
69.25,0.0,0.0,0.0
69.5,0.0,0.0,0.0
69.75,0.0,0.0,0.0
70.0,0.0,0.0,0.0
70.25,0.0,0.0,0.0
70.5,0.0,0.0,0.0
70.75,0.0,0.0,0.0
71.0,0.0,0.0,0.0
71.25,0.0,0.0,0.0
71.5,0.0,0.0,0.0
71.75,0.0,0.0,0.0
72.0,0.0,0.0,0.0
72.25,0.0,0.0,0.0
72.5,0.0,0.0,0.0
72.75,0.0,0.0,0.0
73.0,0.0,0.0,0.0
73.25,0.0,0.0,0.0
73.5,0.0,0.0,0.0
73.75,0.0,0.0,0.0
74.0,0.0,0.0,0.0
74.25,0.0,0.0,0.0
74.5,0.0,0.0,0.0
74.75,0.0,0.0,0.0
75.0,0.0,0.0,0.0
75.25,0.0,0.0,0.0
75.5,0.0,0.0,0.0
75.75,0.0,0.0,0.0
76.0,0.0,0.0,0.0
76.25,0.0,0.0,0.0
76.5,0.0,0.0,0.0
76.75,0.00013052878439068043,0.0,0.0
77.0,0.0004452959409090712,0.0,0.0
77.25,0.000634857293518365,0.0001207435246310647,0.0
77.5,0.0007969642727053833,0.0003867321254289492,0.0
77.75,0.0009469695942399617,0.000566455481585959,0.0
78.0,0.001090007203819618,0.0007290881055100132,0.00011731026677232973
78.25,0.0012283040014482022,0.0008842192203772845,0.00029797139048276175
78.5,0.0013630466306035066,0.001034904113267579,0.0004769324465294794
78.75,0.001494973947233691,0.001182530566097309,0.0006542147029237055
79.0,0.0016245932418685605,0.0013278637333639653,0.0008298390918887871
79.25,0.001752271869898972,0.0014713655797091857,0.0010038262228788397
79.5,0.0018782833281483502,0.0016133272123526332,0.0011761963871067538
79.75,0.0020028343794188663,0.0017539368250119314,0.0013469695588937541
80.0,0.0021260830156892008,0.0018933187035339721,0.0015161654072509967
80.25,0.0022481510842969066,0.002031556788891914,0.0016838032986228185
80.5,0.002369133476131824,0.002168709241885197,0.0018499023062025222
80.75,0.002489104844310558,0.002304817550146998,0.0020144812071724166
81.0,0.0026081246037177874,0.00243991228324672,0.0021775584926444214
81.25,0.002726240590446516,0.0025740167938562153,0.002339152381439391
81.5,0.0028434917965280138,0.0027071495703472614,0.0024992808085416707
81.75,0.002959910404292887,0.0028393258023964585,0.002657961443189416
82.0,0.0030755232839284885,0.002970558410268248,0.002815211685746638
82.25,0.003190353152722314,0.003100858717052457,0.002971048680306676
82.5,0.003304419424822652,0.0032302369255765295,0.0031254893096020753
82.75,0.0034177388876802384,0.0033587024278659283,0.00327855021162346
83.0,0.00353032619120236,0.0034862640301266123,0.0034302477694904965
83.25,0.0036421942638009686,0.0036129300901678874,0.003580598128538365
83.5,0.0037533546187754896,0.0037387086435249905,0.0037296171989553983
83.75,0.0038638175970906463,0.003863607463140878,0.0038773206467421495
84.0,0.0039735925798720095,0.003987634120918182,0.004023723920616451
84.25,0.0040826881279038,0.004110796025894814,0.004168842231271508
84.5,0.004191112126652186,0.004233100448849003,0.0043126905780017655
84.75,0.004298871898501089,0.004354554541253053,0.004455283731516324
85.0,0.0044059742674602,0.00447516535907222,0.004596636258026365
85.25,0.004512425656771235,0.004594939866147341,0.004736762508184167
85.5,0.004618232127921396,0.004713884944164415,0.004875676625023362
85.75,0.004723399447714216,0.004832007396462945,0.005013392552091711
86.0,0.004827933117479644,0.004949313957333945,0.0051499240285818315
86.25,0.004931838416528889,0.005065811293264333,0.005285284598653961
86.5,0.005035120427518303,0.005181506003480607,0.005419487615910212
86.75,0.005137784063405648,0.005296404628903184,0.00555254624124607
87.0,0.005239834083586303,0.0054105136420029565,0.00568447345168227
87.25,0.005341275119962519,0.005523839460974012,0.005815282035845026
87.5,0.0054421116900305044,0.005636388442300466,0.005944984608925008
87.75,0.0055423481995682256,0.0057481668927349405,0.006073593604183747
88.0,0.005641988968805245,0.005859181049378326,0.006201121279699462
88.25,0.00574103823426747,0.005969437102199049,0.006327579728430843
88.5,0.005839500156410604,0.006078941185621356,0.0064529808671870414
88.75,0.005937378827761186,0.006187699377135869,0.006577336451948912
89.0,0.0060346782790532405,0.006295717701313541,0.006700658075796562
89.25,0.0061314024837023084,0.006403002127979007,0.006822957168980959
89.5,0.006227555363271187,0.006509558576511643,0.006944245003374205
89.75,0.0063231407940731454,0.006615392910685469,0.007064532702237336
90.0,0.006418162601945887,0.0067205109464757995,0.007183831229987614
90.25,0.006512624574433246,0.006824918449462869,0.007302151404124935
90.5,0.006606530456081727,0.006928621126425449,0.007419503892985624
90.75,0.006699883958748709,0.007031624641385681,0.007535899220811326
91.0,0.006792688751864839,0.007133934609366732,0.007651347770996686
91.25,0.006884948480406883,0.0072355565864796745,0.007765859781887818
91.5,0.006976666745007132,0.007336496091613298,0.007879445359367354
91.75,0.007067847130751259,0.0074367585882821885,0.007992114467327727
92.0,0.007158493175844383,0.0075363494916759755,0.008103876942912258
92.25,0.0072486084032292175,0.007635274174803142,0.008214742486633453
92.5,0.007338196298571853,0.007733537957102743,0.008324720668546393
92.75,0.007427260325895746,0.007831146113526644,0.008433820937642111
93.0,0.007515803922024444,0.00792810387824694,0.008542052612230733
93.25,0.007603830494590347,0.008024416428749404,0.008649424887473556
93.5,0.007691343431768249,0.008120088904262857,0.008755946839387851
93.75,0.00777834608960537,0.008215126400561767,0.008861627424241125
94.0,0.007864841806724976,0.008309533962976401,0.00896647548076912
94.25,0.007950833893910159,0.008403316595437693,0.00907049972686702
94.5,0.008036325640989328,0.008496479259124334,0.009173708775254807
94.75,0.00812132031195778,0.008589026868580873,0.009276111121541808
95.0,0.008205821151632153,0.008680964297320903,0.009377715149490595
95.25,0.008289831377032875,0.008772296377907218,0.00947852913715419
95.5,0.00837335418817553,0.008863027899142173,0.009578561254420248
95.75,0.008456392763661835,0.008953163603137138,0.009677819567149526
96.0,0.008538950254327826,0.009042708200845628,0.009776312035159718
96.25,0.008621029795875312,0.009131666351545942,0.00987404651636914
96.5,0.008702634497120276,0.009220042680240237,0.009971030771499745
96.75,0.008783767452330893,0.009307841770082703,0.010067272457221388
97.0,0.008864431729295852,0.009395068160202302,0.01016277913807051
97.25,0.00894463037918325,0.00948172636021638,0.01025755827806929
97.5,0.00902436642837734,0.009567820825314599,0.010351617249483636
97.75,0.0091036428891067,0.009653355986929846,0.010444963327910228
98.0,0.009182462746849196,0.009738336228436784,0.010537603703184573
98.25,0.009260828972613377,0.009822765898059305,0.010629545468676449
98.5,0.009338744511446562,0.009906649305611692,0.010720795633559765
98.75,0.00941621229762335,0.009989990723256348,0.010811361116933038
99.0,0.009493235236334718,0.01007279438411346,0.010901248748920622
99.25,0.00956981621728592,0.010155064490195098,0.010990465280774409
99.5,0.009645958115229503,0.01023680520156367,0.011079017376695033
99.75,0.009721663777151335,0.010318020642873016,0.011166911619165498
100.0,0.009796936039259463,0.01039871490437061,0.011254154504039215
100.25,0.009871777713452379,0.010478892040975296,0.011340752457035363
100.5,0.009946191595561982,0.010558556071041836,0.011426711816796553
100.75,0.010020180461321582,0.010637710977835502,0.011512038849008865
101.0,0.010093747069246817,0.010716360709899342,0.01159673973831532
101.25,0.010166894158005868,0.01079450918304159,0.011680820598774289
101.5,0.010239624447592743,0.010872160279259413,0.011764287464896439
101.75,0.010311940645818085,0.010949317846117523,0.011847146302754408
102.0,0.010383845430708916,0.011025985695942264,0.011929403005149775
102.25,0.01045534147591265,0.01110216761342997,0.012011063389197996
102.5,0.010526431424507154,0.011177867341224723,0.01209213320678193
102.75,0.010597117911498866,0.011253088601287375,0.012172618139777103
103.0,0.010667403551622212,0.011327835070434333,0.012252523800579729
103.25,0.010737290937001487,0.01140211040546335,0.012331855735423392
103.5,0.010806782650162439,0.011475918227995763,0.012410619422821512
103.75,0.010875881252934039,0.011549262122390602,0.012488820279246027
104.0,0.01094458928922648,0.011622145651503213,0.012566463651453863
104.25,0.011012909285496697,0.011694572339410403,0.012643554830295
104.5,0.011080843753097147,0.011766545681723306,0.01272009903622262
104.75,0.011148395185709203,0.011838069150552077,0.012796101433231954
105.0,0.011215566059753601,0.01190914617795813,0.012871567123650673
105.25,0.011282358834858286,0.011979780174333765,0.012946501147531153
105.5,0.011348775957098822,0.01204997451402734,0.01302090848887738
105.75,0.01141481985274373,0.012119732550101125,0.0130947940713525
106.0,0.011480492932567143,0.012189057600546338,0.013168162762795421
106.25,0.011545797590699625,0.01225795295632548,0.013241019375075491
106.5,0.011610736207006811,0.01232642188407762,0.013313368658565472
106.75,0.011675311144047074,0.012394467614840643,0.013385215316080501
107.0,0.011739524747502283,0.012462093357478499,0.01345656399200823
107.25,0.011803379348692133,0.012529302295257283,0.01352741927887613
107.5,0.011866877262425413,0.012596097576365706,0.013597785714077548
107.75,0.011930020790393958,0.012662482329929836,0.01366766778528905
108.0,0.01199281221319659,0.01272845965275049,0.01373706992816448
108.25,0.012055253800264953,0.012794032621068707,0.013805996527509357
108.5,0.012117347808120016,0.012859204277207548,0.013874451917078479
108.75,0.012179096469946638,0.012923977643114815,0.013942440384567378
109.0,0.012240502010432142,0.01298835571223822,0.014009966163938015
109.25,0.012301566638881156,0.013052341452412852,0.014077033447450593
109.5,0.012362292545076925,0.013115937810189271,0.014143646374208285
109.75,0.012422681908168198,0.013179147704179273,0.01420980904015412
110.0,0.012482736892728719,0.013241974025053782,0.014275525495248687
110.25,0.012542459644399595,0.013304419644342924,0.014340799742969423
110.5,0.012601852299573668,0.013366487406560656,0.014405635738501843
110.75,0.012660916976902858,0.013428180130004685,0.014470037402168234
111.0,0.012719655780088823,0.01348950061067311,0.014534008600552761
111.25,0.012778070801369279,0.013550451624962712,0.014597553163982813
111.5,0.012836164115727633,0.013611035919290027,0.014660674876011415
111.75,0.012893937785137477,0.013671256219350392,0.01472337748267627
112.0,0.012951393860420657,0.013731115228996393,0.01478566468277287
112.25,0.013008534372778158,0.01379061562892836,0.01484754014309475
112.5,0.013065361342730064,0.013849760073511796,0.01490900747718471
112.75,0.01312187677860388,0.01390855119883394,0.014970070275137193
113.0,0.013178082672582914,0.013966991617080815,0.015030732071781294
113.25,0.013233981002324757,0.014025083919824599,0.015090996376344368
113.5,0.013289573735593252,0.014082830671147128,0.015150866650679218
113.75,0.013344862823306936,0.014140234424875553,0.015210346323116353
114.0,0.01339985020292378,0.014197297698691713,0.01526943878690501
114.25,0.013454537803938571,0.01425402300347911,0.0153281473902942
114.5,0.013508927535706317,0.014310412816889828,0.01538647545672811
114.75,0.013563021298691247,0.014366469603386056,0.01544442626527065
115.0,0.013616820979109323,0.014422195802264337,0.015502003062371816
115.25,0.013670328447749291,0.0144775938390318,0.015559209059582413
115.5,0.013723545568797624,0.014532666108556525,0.015616047434891422
115.75,0.013776474187480847,0.014587414994213344,0.015672521331338674
116.0,0.013829116139080888,0.014641842855488196,0.015728633858854923
116.25,0.013881473247205012,0.014695952033166426,0.015784388094568058
116.5,0.013933547319126882,0.01474974484845526,0.01583978708101985
116.75,0.013985340152671943,0.014803223601553617,0.015894833831742616
117.0,0.014036853533812232,0.014856390577833833,0.01594953132378163
117.25,0.014088089233948775,0.014909248036427014,0.01600388251026974
117.5,0.014139049013430105,0.014961798223211753,0.01605789030398075
117.75,0.01418973462183648,0.01501404336627532,0.016111557594441273
118.0,0.014240147794145841,0.01506598566937134,0.016164887236884695
118.25,0.01429029025438222,0.015117627323538496,0.016217882057054878
118.5,0.014340163711982434,0.01516897049620769,0.016270544856019642
118.75,0.014389769871412827,0.015220017343066328,0.016322878396204832
119.0,0.01443911041808943,0.015270769995492373,0.016374885421110097
119.25,0.014488187029363608,0.015321230572725053,0.016426568638055805
119.5,0.014537001369969271,0.015371401172428412,0.0164779307345857
119.75,0.014585555095419478,0.015421283877504077,0.01652897435842937
120.0,0.014633849843847191,0.015470880751204064,0.016579702143299846
120.25,0.014681887247931291,0.015520193841400909,0.016630116687688545
120.5,0.014729668925804518,0.015569225178748036,0.016680220564167847
120.75,0.014777196484832222,0.015617976776719722,0.01673001632171256
121.0,0.014824471523659843,0.015666450632149775,0.01677950648088644
121.25,0.014871495626049391,0.015714648725701608,0.016828693537965345
121.5,0.014918270364977726,0.01576257302166617,0.01687757996138095
121.75,0.014964797305790478,0.015810225467136174,0.016926168198515334
122.0,0.015011077999315336,0.015857607995962253,0.016974460667984026
122.25,0.015057113988253157,0.015904722521536074,0.017022459765940745
122.5,0.015102906800529503,0.015951570946280302,0.01707016786512816
122.75,0.015148457957060213,0.01599815515219616,0.017117587311389126
123.0,0.015193768968645882,0.016044477013081426,0.017164720429474256
123.25,0.015238841329909159,0.01609053837697494,0.017211569519369974
123.5,0.015283676530937873,0.016136341086227635,0.01725813686013411
123.75,0.015328276050364797,0.016181886963745784,0.017304424705975485
124.0,0.015372641350478222,0.016227177817083938,0.017350435287675214
124.25,0.015416773890789548,0.0162722154401016,0.017396170818206436
124.5,0.015460675116286238,0.016317001613100013,0.01744163348308181
124.75,0.0155043464630098,0.01636153810058749,0.017486825449069654
125.0,0.015547789356216146,0.016405826651475053,0.017531748862089858
125.25,0.015591005209093067,0.01644986900241907,0.01757640584640363
125.5,0.015633995431299397,0.016493666874303203,0.017620798501728263
125.75,0.015676761414590068,0.016537221976385963,0.01766492891451943
126.0,0.015719304544633106,0.016580535999703105,0.0177087991403444
126.25,0.015761626195839762,0.016623610628068164,0.017752411227559994
126.5,0.01580372773551808,0.01666644752537083,0.017795767192296807
126.75,0.015845610516868724,0.016709048345029398,0.017838869038252048
127.0,0.015887275886401486,0.016751414725626468,0.017881718747887465
127.25,0.01592872518100319,0.01679354829561186,0.01792431828238117
127.5,0.015969959725866234,0.016835450664880236,0.0179666695876759
127.75,0.01601098083796826,0.016877123433964636,0.018008774587477072
128.0,0.016051789824062634,0.01691856819282611,0.01805063518727623
128.25,0.016092387982494794,0.016959786512504627,0.01809225327638564
128.5,0.01613277660003276,0.017000779953695977,0.018133630724336935
128.75,0.016172956955525564,0.017041550068619404,0.018174769382012013
129.0,0.016212930320306462,0.017082098389975986,0.018215671084060192
129.25,0.016252697951824047,0.01712242644474493,0.01825633764651724
129.5,0.016292261102231587,0.017162535741485074,0.018296770869238532
129.75,0.016331621012449782,0.017202427781615404,0.01833697253186517
130.0,0.01637077891534444,0.01724210405237736,0.018376944401460982
130.25,0.016409736032684252,0.017281566029134332,0.01841668822530762
130.5,0.01644849358175704,0.017320815174489468,0.01845620573491291
130.75,0.016487052764474264,0.017359852940400433,0.018495498646107444
131.0,0.016525414779135827,0.01739868076797335,0.018534568654914096
131.25,0.016563580811941758,0.01743730008552835,0.018573417446516416
131.5,0.016601552040346412,0.017475712309379166,0.018612046689292283
131.75,0.016639329635494082,0.01751391884662379,0.018650458032163142
132.0,0.016676914756737604,0.017551921089244527,0.018688653110013442
132.25,0.016714308556839086,0.017589720421734567,0.018726633546900073
132.5,0.01675151217906823,0.017627318218087717,0.01876440094485643
132.75,0.016788526757804734,0.017664715838949352,0.018801956896139727
133.0,0.016825353418577826,0.017701914632531457,0.018839302975464323
133.25,0.016861993279405407,0.01773891594057564,0.018876440742846112
133.5,0.01689844744735014,0.017775721091984664,0.018913371747004915
133.75,0.016934717024324142,0.01781233140390248,0.018950097518936504
134.0,0.01697080310328225,0.017848748183722174,0.018986619575626085
134.25,0.017006706763502466,0.017884972730528137,0.01902293942167077
134.5,0.017042429083539368,0.017921006330392064,0.019059058546830654
134.75,0.017077971127523295,0.01795685026111027,0.019094978428574105
135.0,0.017113333955907528,0.017992505785429325,0.01913070052896071
135.25,0.017148518617149833,0.01802797416469315,0.019166226297974376
135.5,0.017183526154306072,0.018063256641945413,0.01920155716828642
135.75,0.017218357598858036,0.018098354455576615,0.019236694569957358
136.0,0.017253013977844844,0.018133268830470284,0.019271639905506843
136.25,0.017287496308738604,0.018168000985565147,0.019306394577616848
136.5,0.017321805600657658,0.018202552125553773,0.019340959967071303
136.75,0.017355942854972328,0.018236923450379416,0.019375337449268226
137.0,0.017389909062261344,0.018271116145981425,0.019409528381407748
137.25,0.017423705209802298,0.018305131392927443,0.01944353411219346
137.5,0.017457332275230275,0.018338970356194917,0.019477355975887622
137.75,0.01749079122532904,0.018372634200854554,0.01951099529691369
138.0,0.017524083024186288,0.018406124073832242,0.019544453384581884
138.25,0.017557208624668474,0.018439441118493383,0.019577731538664933
138.5,0.017590168972386522,0.018472586464800544,0.01961083105181549
138.75,0.017622965003319946,0.018505561236482837,0.01964375319267253
139.0,0.017655597649967936,0.018538366549635032,0.01967649923177972
139.25,0.01768806783374899,0.018571003506898,0.01970907042160297
139.5,0.01772037646980995,0.01860347320528488,0.019741468004529805
139.75,0.017752524465995956,0.018635776733396447,0.019773693212442156
140.0,0.01778451272018411,0.018667915168695703,0.019805747265513984
140.25,0.01781634212381311,0.018699889581511364,0.019837631374029607
140.5,0.017848013564868426,0.018731701033106063,0.01986934673729812
140.75,0.01787952791671321,0.018763350577741145,0.019900894544206293
141.0,0.017910886048480235,0.018794839258141627,0.019932275973340907
141.25,0.017942088824350888,0.018826168111249375,0.019963492190586463
141.5,0.017973137097802017,0.01885733816364299,0.01999454435504555
141.75,0.018004031715376012,0.018888350435286583,0.0200254336171104
142.0,0.01803477351687177,0.01891920593621199,0.02005616110853259
142.25,0.01806536333565889,0.018949905671254097,0.020086727960809236
142.5,0.01809580199433003,0.01898045063140552,0.020117135291276345
142.75,0.018126090313128618,0.019010841806345047,0.02014738420764073
143.0,0.018156229100515064,0.01904108017139361,0.020177475808102585
143.25,0.018186219161659967,0.019071166699246245,0.020207411182343815
143.5,0.01821606128967468,0.01910110235026341,0.020237191410020783
143.75,0.018245756277372793,0.019130888078939368,0.020266817559707828
144.0,0.018275304903420553,0.019160524831084436,0.02029629069485761
144.25,0.018304707943913368,0.019190013548056273,0.020325611866899962
144.5,0.01833396616537386,0.019219355154718176,0.02035478211682551
144.75,0.01836308032839651,0.01924855057813768,0.02038380248114291
145.0,0.018392051187176017,0.0192776007325417,0.02041267398324953
145.25,0.018420879488078024,0.019306506523361966,0.02044139764124786
145.5,0.018449565969658854,0.01933526885183623,0.020469974460224583
145.75,0.018478111365817673,0.01936388860779159,0.020498405442229695
146.0,0.01850651640195755,0.01939236667791855,0.020526691577646083
146.25,0.018534781796988087,0.019420703936933403,0.020554833845040976
146.5,0.01856290826208573,0.019448901252957063,0.02058283322340504
146.75,0.01859089650089185,0.019476959491500745,0.0206106906762904
147.0,0.018618747216643916,0.019504879501357042,0.020638407160463723
147.25,0.018646461096529343,0.019532662130609113,0.020665983626937168
147.5,0.018674038827972472,0.019560308219736866,0.020693421016025004
147.75,0.018701481087452843,0.01958781859731773,0.02072072026274485
148.0,0.018728788546066077,0.01961519408941448,0.020747882290446107
148.25,0.018755961872018334,0.019642435510708545,0.02077490802098869
148.5,0.018783001721013548,0.01966954367190743,0.020801798363053736
148.75,0.01880990874554689,0.019696519375564936,0.020828554216709483
149.0,0.01883668358806667,0.01972336341113179,0.020855176482449167
149.25,0.018863326892126775,0.01975007657116068,0.020881666045214464
149.5,0.018889839287318022,0.01977665963203168,0.02090802378366985
149.75,0.018916221398429967,0.019803113366561487,0.020934250574706104
150.0,0.018942473847878283,0.019829438539954225,0.02096034728308105
150.25,0.018968597243894214,0.01985563591006212,0.02098631476740942
150.5,0.01899459219647137,0.019881706227178775,0.021012153878996687
150.75,0.019020459306035242,0.019907650233638385,0.02103786546335029
151.0,0.019046199167374045,0.019933468664146137,0.02106345035824919
151.25,0.019071812365164975,0.019959162249510554,0.02108890939394059
151.5,0.019097299480843155,0.019984731709614678,0.021114243395135013
151.75,0.01912266109124472,0.02001017775858438,0.021139453180196277
152.0,0.019147897765518396,0.020035501101532738,0.021164539558975903
152.25,0.019173010067369267,0.020060702437270317,0.021189503333546078
152.5,0.01919799855233073,0.020085782460786072,0.021214345306913573
152.75,0.019222863771928056,0.020110741854855174,0.021239066265632323
153.0,0.019247606270113682,0.02013558129568116,0.02126366699403137
153.25,0.01927222658772365,0.020160301454296592,0.021288148274189345
153.5,0.019296725255624647,0.02018490299283493,0.02131251087491215
153.75,0.019321102799713774,0.020209386566646392,0.021336755565302346
154.0,0.01934535974405005,0.02023375282468698,0.02136088310221096
154.25,0.019369496603897973,0.020258002406629005,0.021384894239335983
154.5,0.019393513884911062,0.02028213594456485,0.021408789725305466
154.75,0.0194174120956625,0.02030615406844616,0.021432570302695853
155.0,0.01944119172944414,0.020330057391599876,0.021456236704030074
155.25,0.01946485328168568,0.02035384652843142,0.021479789662484983
155.5,0.01948839723714202,0.02037752208220267,0.02150322990000486
155.75,0.01951182407834673,0.020401084646371137,0.021526558133798
156.0,0.019535134279553334,0.020424534815445927,0.021549775079144462
156.25,0.019558328310167017,0.020447873166474118,0.021572881439965386
156.5,0.01958140663412511,0.020471100275059717,0.021595877919976303
156.75,0.019604369711536007,0.020494216707375834,0.021618765213788693
157.0,0.019627217997578716,0.02051722302418102,0.021641544009489255
157.25,0.019649951936156373,0.020540119773784893,0.021664214994344677
157.5,0.019672571972449093,0.020562907499449112,0.021686778848929222
157.75,0.019695078542218747,0.020585586742912998,0.0217092362420781
158.0,0.019717472079110232,0.02060815802847782,0.02173158784857887
158.25,0.019739753008309435,0.02063062188047815,0.02175383432612299
158.5,0.019761921753552514,0.020652978810209444,0.021775976338007652
158.75,0.019783978730301577,0.020675229326045264,0.02179801453375263
159.0,0.019805924351380177,0.02069737392369686,0.021819949563125274
159.25,0.019827759019035662,0.020719413095544814,0.02184178206820464
159.5,0.019849483139725566,0.020741347326118875,0.021863512686609576
159.75,0.019871097106183067,0.020763177088937157,0.021885142053593265
160.0,0.019892601313223235,0.020784902852638565,0.02190667079424613
160.25,0.019913996145101365,0.020806525078538307,0.02192809953478103
160.5,0.019935281985067554,0.020828044216340214,0.02194942889038276
160.75,0.0199564592084418,0.020849460711692913,0.021970659477133392
161.0,0.019977528189430327,0.020870775002320707,0.021991791902228996
161.25,0.019998489295272037,0.020891987518416144,0.022012826772184635
161.5,0.020019342887171332,0.02091309867730362,0.02203376468382312
161.75,0.020040089325911392,0.020934108898008175,0.02205460623536415
162.0,0.020060728964944596,0.020955018581036988,0.02207535201217925
162.25,0.02008126215144257,0.020975828129083718,0.022096002606337928
162.5,0.02010168923374045,0.020996537928357206,0.022116558594854174
162.75,0.020122010550937652,0.021017148364256277,0.02213702055628608
163.0,0.020142226437739996,0.02103765980907979,0.02215738906290854
163.25,0.020162337228524008,0.02105807262920556,0.022177664683447507
163.5,0.020182343248009937,0.021078387185887726,0.022197847981131336
163.75,0.020202244823562365,0.02109860382858919,0.02221793951648454
164.0,0.02022204227172275,0.021118722899725828,0.022237939843964938
164.25,0.020241735908134828,0.02113874473588706,0.02225784951610854
164.5,0.02026132604426767,0.021158669663051244,0.022277669077945594
164.75,0.020280812988103136,0.021178498001565904,0.022297399074241664
165.0,0.020300197042335988,0.02119823006471866,0.022317040043514424
165.25,0.02031947850376281,0.021217866154598752,0.022336592520172394
165.5,0.020338657671659988,0.021237406566554595,0.02235605703614274
165.75,0.02035773483788561,0.021256851591931802,0.022375434116170823
166.0,0.02037671028809429,0.02127620150994458,0.022394724284647838
166.25,0.020395584306512005,0.02129545659054566,0.022413928060036392
166.5,0.02041435717443285,0.021314617104207123,0.02243304595842055
166.75,0.02043302917013512,0.021333683302411366,0.022452078489982208
167.0,0.020451600566504302,0.02135265543935505,0.022471026162493857
167.25,0.020470071633014397,0.02137153375514589,0.02248988947948427
167.5,0.020488442637832227,0.02139031848434958,0.022508668942272658
167.75,0.020506713843313484,0.021409009853803562,0.022527365046387082
168.0,0.020524885508693025,0.021427608081603156,0.022545978282370704
168.25,0.020542957892898617,0.021446113381009102,0.02256450914246866
168.5,0.020560931248451597,0.02146452595445525,0.022582958110994866
168.75,0.020578805826757307,0.021482846000091982,0.022601325668804684
169.0,0.020596581873300934,0.021501073707376417,0.022619612296014724
169.25,0.02061425963359098,0.021519209254531102,0.022637818463956183
169.5,0.0206318393494207,0.021537252820775343,0.022655944647557158
169.75,0.02064932125949137,0.021555204571484854,0.02267399131421266
170.0,0.020666705598926693,0.021573064666901898,0.022691958926615907
170.25,0.020683992600013523,0.02159083325989175,0.022709847946652317
170.5,0.020701182493244596,0.021608510496217814,0.022727658833047615
170.75,0.02071827550564853,0.021626096514702153,0.022745392037756496
171.0,0.020735271862359683,0.021643591449016064,0.022763048013676235
171.25,0.02075217178842359,0.021660995423278484,0.022780627208764948
171.5,0.020768975498351328,0.021678308555490577,0.02279813006846343
171.75,0.02078568321005836,0.02169553095669552,0.022815557029416178
172.0,0.020802295142782423,0.021712662732424226,0.0228329085361767
172.25,0.02081881150328324,0.02172970398313967,0.02285018501896041
172.5,0.020835232506429824,0.02174665479867466,0.022867386912900578
172.75,0.020851558356285382,0.021763515265510014,0.022884514643529252
173.0,0.02086778925950039,0.021780285462724924,0.02290156863923709
173.25,0.02088392542065054,0.02179696546542953,0.02291854932145765
173.5,0.020899967038920497,0.02181355533977869,0.022935457110976776
173.75,0.02091591431497264,0.021830055144829164,0.022952292422411258
174.0,0.020931767446684457,0.021846464940853405,0.022969055670166272
174.25,0.02094752662884103,0.021862784774687505,0.022985747266977663
174.5,0.020963192053759405,0.021879014690498133,0.023002367618099484
174.75,0.020978763912619325,0.02189515473016579,0.023018917128482475
175.0,0.020994242398557406,0.021911204923300787,0.023035396202349734
175.25,0.021009627697999633,0.021927165300214435,0.023051805236993683
175.5,0.02102491999676137,0.021943035883393414,0.023068144628959786
175.75,0.021040119477376606,0.021958816691671323,0.023084414772406525
176.0,0.02105522632854906,0.02197450773899101,0.023100616056271672
176.25,0.021070240727925738,0.021990109032294702,0.023116748872457737
176.5,0.021085162858531792,0.022005620576449836,0.02313281360276931
176.75,0.021099992893892416,0.022021042369693822,0.023148810631146377
177.0,0.02111473101862904,0.022036374409892368,0.02316474033649052
177.25,0.021129377403110494,0.022051616686368902,0.02318060309745107
177.5,0.021143932226386664,0.022066769186967816,0.023196399288134106
177.75,0.021158395658423146,0.02208183189633872,0.023212129280466565
178.0,0.02117276787509792,0.02209680479288534,0.02322779344233572
178.25,0.021187049047149298,0.022111687855137285,0.02324339214346116
178.5,0.021201239339929234,0.02212648105156023,0.02325892574552535
178.75,0.02121533892945693,0.022141184356774257,0.023274394611443094
179.0,0.021229347980958657,0.022155797734654703,0.02328979910103257
179.25,0.021243266661339577,0.022170321149888483,0.023305139570250377
179.5,0.02125709513749996,0.022184754562372566,0.02332041637320237
179.75,0.021270833575568915,0.022199097932147804,0.023335629861674256
180.0,0.021284482139571237,0.022213351215792043,0.02335078038626559
180.25,0.02129804099315802,0.02222751436564474,0.02336586829046161
180.5,0.02131151030298306,0.022241587336019997,0.023380893924944246
180.75,0.021324890226172233,0.022255570077018838,0.02339585762687313
181.0,0.021338180928650363,0.022269462534754814,0.023410759736503195
181.25,0.021351382571617172,0.0222832646553488,0.02342560059320542
181.5,0.021364495315884025,0.022296976388900047,0.023440380531944305
181.75,0.021377519317836935,0.022310597675360366,0.023455099887013553
182.0,0.02139045474414636,0.022324128459163317,0.02346975898426651
182.25,0.02140330174759386,0.02233756868509218,0.023484358156731
182.5,0.021416060490180966,0.022350918294737676,0.023498897729898882
182.75,0.021428731132261847,0.022364177232300886,0.023513378025278975
183.0,0.02144131383169734,0.02237734543333003,0.023527799368249225
183.25,0.02145380874489433,0.02239042284705106,0.023542162075137707
183.5,0.021466216033057428,0.02240340940932173,0.023556466464919268
183.75,0.021478535852531566,0.022416305060327435,0.02357071285369794
184.0,0.02149076835854724,0.022429109744180442,0.023584901553495463
184.25,0.02150291370930435,0.022441823399045102,0.023599032875167403
184.5,0.021514972062306903,0.0224544459679894,0.023613107127936406
184.75,0.02152694357099616,0.02246697739821335,0.023627124619095774
185.0,0.02153882839506216,0.02247941763829342,0.02364108565159828
185.25,0.021550626694933017,0.022491766634829435,0.02365499053292197
185.5,0.021562338623434263,0.02250402434556964,0.023668839558573573
185.75,0.021573964347968655,0.02251619071756905,0.023682633030228217
186.0,0.021585504023525326,0.022528265699947037,0.023696371243529413
186.25,0.021596957805348094,0.02254024924059017,0.023710054493804034
186.5,0.02160832584901029,0.022552141289028604,0.02372368307319439
186.75,0.021619608310500027,0.022563941793966036,0.023737257273510615
187.0,0.021630805341349202,0.022575650715486173,0.023750777382735677
187.25,0.021641917095860164,0.02258726801109434,0.023764243688328524
187.5,0.021652943732652474,0.02259879365855344,0.02377765647602592
187.75,0.02166388541126052,0.02261022764237608,0.02379101602725564
188.0,0.021674742301567962,0.02262156997169229,0.023804322626328922
188.25,0.021685514578990928,0.022632820632708883,0.02381757654810368
188.5,0.021696202413612475,0.022643979585421192,0.023830778075950576
188.75,0.02170680596416452,0.022655046789214817,0.023843927481436822
189.0,0.021717325382431873,0.022666022189647306,0.02385702503914855
189.25,0.02172776080835126,0.022676905738681974,0.02387007102429317
189.5,0.02173811238374035,0.02268769740195653,0.023883065703959705
189.75,0.021748380242753163,0.022698397166330375,0.023896009346986435
190.0,0.02175856453856495,0.022709005057759635,0.023908902222117945
190.25,0.02176866543464273,0.02271952113350939,0.023921744593790262
190.5,0.02177868311547493,0.02272994550576679,0.023934536725595645
190.75,0.02178861779985497,0.02274027833970349,0.023947278877828992
191.0,0.021798469742061677,0.022750519864592977,0.023959971313058936
191.25,0.021808239196797974,0.022760669826995317,0.023972614287471217
191.5,0.021817926287872158,0.022770727992176276,0.023985208058259655
191.75,0.021827531068811856,0.022780694175129623,0.023997752880207557
192.0,0.021837053562432596,0.022790568273428402,0.02401024900891713
192.25,0.021846493811433332,0.022800350297147,0.02402269669097823
192.5,0.02185585190888606,0.022810040376777696,0.024035096183560256
192.75,0.021865128008378365,0.022819638772339834,0.02404744772850531
193.0,0.021874322357361198,0.02282914588966345,0.024059751576623878
193.25,0.021883435298261755,0.022838562271975782,0.024072007971233322
193.5,0.021892467277540018,0.022847888601871924,0.024084217157450016
193.75,0.02190141885098429,0.022857125695219693,0.0240963793775939
194.0,0.021910290684344025,0.0228662745024113,0.024108494869590213
194.25,0.021919083287206043,0.022875329303633674,0.02412056387473971
194.5,0.02192779514658527,0.022884289985823703,0.024132586632206632
194.75,0.021936425401620774,0.02289315697142147,0.024144563373686534
195.0,0.02194497377061322,0.022901931134495568,0.02415649433802436
195.25,0.02195344045002723,0.022910613720790174,0.024168379753527258
195.5,0.02196182605025032,0.022919206293904315,0.02418021985722385
195.75,0.021970131523914915,0.022927710667046464,0.024192014874353074
196.0,0.021978358116902186,0.022936128863724647,0.024203765037724256
196.25,0.021986507305875147,0.022944463063750753,0.024215470569316278
196.5,0.021994580764471472,0.022952715582717165,0.02422713170002133
196.75,0.022002580320992005,0.022960888820912295,0.024238748651365327
197.0,0.022010507915745547,0.02296898523811497,0.024250321647604878
197.25,0.02201836455924666,0.022976922398986632,0.024261850913839478
197.5,0.022026122151537653,0.022984764375386213,0.024273336666846834
197.75,0.02203378769212949,0.022992517838894333,0.02428477912418181
198.0,0.022041367629030972,0.023000188943324673,0.024296178502150934
198.25,0.022048867915348103,0.023007783357734235,0.024307535019484572
198.5,0.022056294037983593,0.023015306307859085,0.024318848888063904
198.75,0.02206365105432906,0.023022762615596548,0.02433012032189863
199.0,0.022070943628198503,0.023030156723951034,0.024341349534746204
199.25,0.0220781760642641,0.023037492730672238,0.02435253673435378
199.5,0.02208535232963449,0.023044774416049574,0.024363682132495512
199.75,0.022092476084716983,0.023052005263500153,0.024374785935718624
200.0,0.02209955070554548,0.0230591884905893,0.024385848350186645


==> Data/profit30M12310.csv <==
x,profit_M1,profit_M2,profit_M3,profit_M10
0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0
1.25,0.0,0.0,0.0,0.0
1.5,0.0,0.0,0.0,0.0
1.75,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0,0.0
2.25,0.0,0.0,0.0,0.0
2.5,0.0,0.0,0.0,0.0
2.75,0.0,0.0,0.0,0.0
3.0,0.0,0.0,0.0,0.0
3.25,0.0,0.0,0.0,0.0
3.5,0.0,0.0,0.0,0.0
3.75,0.0,0.0,0.0,0.0
4.0,0.0,0.0,0.0,0.0
4.25,0.0,0.0,0.0,0.0
4.5,0.0,0.0,0.0,0.0
4.75,0.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0,0.0
5.25,0.0,0.0,0.0,0.0
5.5,0.0,0.0,0.0,0.0
5.75,0.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0,0.0
6.25,0.0,0.0,0.0,0.0
6.5,0.0,0.0,0.0,0.0
6.75,0.0,0.0,0.0,0.0
7.0,0.0,0.0,0.0,0.0
7.25,0.0,0.0,0.0,0.0
7.5,0.0,0.0,0.0,0.0
7.75,0.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0,0.0
8.25,0.0,0.0,0.0,0.0
8.5,0.0,0.0,0.0,0.0
8.75,0.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0,0.0
9.25,0.0,0.0,0.0,0.0
9.5,0.0,0.0,0.0,0.0
9.75,0.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0,0.0
10.25,0.0,0.0,0.0,0.0
10.5,0.0,0.0,0.0,0.0
10.75,0.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0,0.0
11.25,0.0,0.0,0.0,0.0
11.5,0.0,0.0,0.0,0.0
11.75,0.0,0.0,0.0,0.0
12.0,0.0,0.0,0.0,0.0
12.25,0.0,0.0,0.0,0.0
12.5,0.0,0.0,0.0,0.0
12.75,0.0,0.0,0.0,0.0
13.0,0.0,0.0,0.0,0.0
13.25,0.0,0.0,0.0,0.0
13.5,0.0,0.0,0.0,0.0
13.75,0.0,0.0,0.0,0.0
14.0,0.0,0.0,0.0,0.0
14.25,0.0,0.0,0.0,0.0
14.5,0.0,0.0,0.0,0.0
14.75,0.0,0.0,0.0,0.0
15.0,0.0,0.0,0.0,0.0
15.25,0.0,0.0,0.0,0.0
15.5,0.0,0.0,0.0,0.0
15.75,0.0,0.0,0.0,0.0
16.0,0.0,0.0,0.0,0.0
16.25,0.0,0.0,0.0,0.0
16.5,0.0,0.0,0.0,0.0
16.75,0.0,0.0,0.0,0.0
17.0,0.0,0.0,0.0,0.0
17.25,0.0,0.0,0.0,0.0
17.5,0.0,0.0,0.0,0.0
17.75,0.0,0.0,0.0,0.0
18.0,0.0,0.0,0.0,0.0
18.25,0.0,0.0,0.0,0.0
18.5,0.0,0.0,0.0,0.0
18.75,0.0,0.0,0.0,0.0
19.0,0.0,0.0,0.0,0.0
19.25,0.0,0.0,0.0,0.0
19.5,0.0,0.0,0.0,0.0
19.75,0.0,0.0,0.0,0.0
20.0,0.0,0.0,0.0,0.0
20.25,0.0,0.0,0.0,0.0
20.5,0.0,0.0,0.0,0.0
20.75,0.0,0.0,0.0,0.0
21.0,0.0,0.0,0.0,0.0
21.25,0.0,0.0,0.0,0.0
21.5,0.0,0.0,0.0,0.0
21.75,0.0,0.0,0.0,0.0
22.0,0.0,0.0,0.0,0.0
22.25,0.0,0.0,0.0,0.0
22.5,0.0,0.0,0.0,0.0
22.75,0.0,0.0,0.0,0.0
23.0,0.0,0.0,0.0,0.0
23.25,0.0,0.0,0.0,0.0
23.5,0.0,0.0,0.0,0.0
23.75,0.0,0.0,0.0,0.0
24.0,0.0,0.0,0.0,0.0
24.25,0.0,0.0,0.0,0.0
24.5,0.0,0.0,0.0,0.0
24.75,0.0,0.0,0.0,0.0
25.0,0.0,0.0,0.0,0.0
25.25,0.0,0.0,0.0,0.0
25.5,0.0,0.0,0.0,0.0
25.75,0.0,0.0,0.0,0.0
26.0,0.0,0.0,0.0,0.0
26.25,0.0,0.0,0.0,0.0
26.5,0.0,0.0,0.0,0.0
26.75,0.0,0.0,0.0,0.0
27.0,0.0,0.0,0.0,0.0
27.25,0.0,0.0,0.0,0.0
27.5,0.0,0.0,0.0,0.0
27.75,0.0,0.0,0.0,0.0
28.0,0.0,0.0,0.0,0.0
28.25,0.0,0.0,0.0,0.0
28.5,0.0,0.0,0.0,0.0
28.75,0.0,0.0,0.0,0.0
29.0,0.0,0.0,0.0,0.0
29.25,0.0,0.0,0.0,0.0
29.5,0.0,0.0,0.0,0.0
29.75,0.0,0.0,0.0,0.0
30.0,0.0,0.0,0.0,0.0
30.25,0.0,0.0,0.0,0.0
30.5,0.0,0.0,0.0,0.0
30.75,0.0,0.0,0.0,0.0
31.0,0.0,0.0,0.0,0.0
31.25,0.0,0.0,0.0,0.0
31.5,0.0,0.0,0.0,0.0
31.75,0.0,0.0,0.0,0.0
32.0,0.0,0.0,0.0,0.0
32.25,0.0,0.0,0.0,0.0
32.5,0.0,0.0,0.0,0.0
32.75,0.0,0.0,0.0,0.0
33.0,0.0,0.0,0.0,0.0
33.25,0.0,0.0,0.0,0.0
33.5,0.0,0.0,0.0,0.0
33.75,0.0,0.0,0.0,0.0
34.0,0.0,0.0,0.0,0.0
34.25,0.0,0.0,0.0,0.0
34.5,0.0,0.0,0.0,0.0
34.75,0.0,0.0,0.0,0.0
35.0,0.0,0.0,0.0,0.0
35.25,0.0,0.0,0.0,0.0
35.5,0.0,0.0,0.0,0.0
35.75,0.0,0.0,0.0,0.0
36.0,0.0,0.0,0.0,0.0
36.25,0.0,0.0,0.0,0.0
36.5,0.0,0.0,0.0,0.0
36.75,0.0,0.0,0.0,0.0
37.0,0.0,0.0,0.0,0.0
37.25,0.0,0.0,0.0,0.0
37.5,0.0,0.0,0.0,0.0
37.75,0.0,0.0,0.0,0.0
38.0,0.0,0.0,0.0,0.0
38.25,0.0,0.0,0.0,0.0
38.5,0.0,0.0,0.0,0.0
38.75,0.0,0.0,0.0,0.0
39.0,0.0,0.0,0.0,0.0
39.25,0.0,0.0,0.0,0.0
39.5,0.0,0.0,0.0,0.0
39.75,0.0,0.0,0.0,0.0
40.0,0.0,0.0,0.0,0.0
40.25,0.0,0.0,0.0,0.0
40.5,0.0,0.0,0.0,0.0
40.75,0.0,0.0,0.0,0.0
41.0,0.0,0.0,0.0,0.0
41.25,0.0,0.0,0.0,0.0
41.5,0.0,0.0,0.0,0.0
41.75,0.0,0.0,0.0,0.0
42.0,0.0,0.0,0.0,0.0
42.25,0.0,0.0,0.0,0.0
42.5,0.0,0.0,0.0,0.0
42.75,0.0,0.0,0.0,0.0
43.0,0.0,0.0,0.0,0.0
43.25,0.0,0.0,0.0,0.0
43.5,0.0,0.0,0.0,0.0
43.75,0.0,0.0,0.0,0.0
44.0,0.0,0.0,0.0,0.0
44.25,0.0,0.0,0.0,0.0
44.5,0.0,0.0,0.0,0.0
44.75,0.0,0.0,0.0,0.0
45.0,0.0,0.0,0.0,0.0
45.25,0.0,0.0,0.0,0.0
45.5,0.0,0.0,0.0,0.0
45.75,0.0,0.0,0.0,0.0
46.0,0.0,0.0,0.0,0.0
46.25,0.0,0.0,0.0,0.0
46.5,0.0,0.0,0.0,0.0
46.75,0.0,0.0,0.0,0.0
47.0,0.0,0.0,0.0,0.0
47.25,0.0,0.0,0.0,0.0
47.5,0.0,0.0,0.0,0.0
47.75,0.0,0.0,0.0,0.0
48.0,0.0,0.0,0.0,0.0
48.25,0.0,0.0,0.0,0.0
48.5,0.0,0.0,0.0,0.0
48.75,0.0,0.0,0.0,0.0
49.0,0.0,0.0,0.0,0.0
49.25,0.0,0.0,0.0,0.0
49.5,0.0,0.0,0.0,0.0
49.75,0.0,0.0,0.0,0.0
50.0,0.0,0.0,0.0,0.0
50.25,0.0,0.0,0.0,0.0
50.5,0.0,0.0,0.0,0.0
50.75,0.0,0.0,0.0,0.0
51.0,0.0,0.0,0.0,0.0
51.25,0.0,0.0,0.0,0.0
51.5,0.0,0.0,0.0,0.0
51.75,0.0,0.0,0.0,0.0
52.0,0.0,0.0,0.0,0.0
52.25,0.0,0.0,0.0,0.0
52.5,0.0,0.0,0.0,0.0
52.75,0.0,0.0,0.0,0.0
53.0,0.0,0.0,0.0,0.0
53.25,0.0,0.0,0.0,0.0
53.5,0.0,0.0,0.0,0.0
53.75,0.0,0.0,0.0,0.0
54.0,0.0,0.0,0.0,0.0
54.25,0.0,0.0,0.0,0.0
54.5,0.0,0.0,0.0,0.0
54.75,0.0,0.0,0.0,0.0
55.0,0.0,0.0,0.0,0.0
55.25,0.0,0.0,0.0,0.0
55.5,0.0,0.0,0.0,0.0
55.75,0.0,0.0,0.0,0.0
56.0,0.0,0.0,0.0,0.0
56.25,0.0,0.0,0.0,0.0
56.5,0.0,0.0,0.0,0.0
56.75,0.0,0.0,0.0,0.0
57.0,0.0,0.0,0.0,0.0
57.25,0.0,0.0,0.0,0.0
57.5,0.0,0.0,0.0,0.0
57.75,0.0,0.0,0.0,0.0
58.0,0.0,0.0,0.0,0.0
58.25,0.0,0.0,0.0,0.0
58.5,0.0,0.0,0.0,0.0
58.75,0.0,0.0,0.0,0.0
59.0,0.0,0.0,0.0,0.0
59.25,0.0,0.0,0.0,0.0
59.5,0.0,0.0,0.0,0.0
59.75,0.0,0.0,0.0,0.0
60.0,0.0,0.0,0.0,0.0
60.25,0.0,0.0,0.0,0.0
60.5,0.0,0.0,0.0,0.0
60.75,0.0,0.0,0.0,0.0
61.0,0.0,0.0,0.0,0.0
61.25,0.0,0.0,0.0,0.0
61.5,0.0,0.0,0.0,0.0
61.75,0.0,0.0,0.0,0.0
62.0,0.0,0.0,0.0,0.0
62.25,0.0,0.0,0.0,0.0
62.5,0.0,0.0,0.0,0.0
62.75,0.0,0.0,0.0,0.0
63.0,0.0,0.0,0.0,0.0
63.25,0.0,0.0,0.0,0.0
63.5,0.0,0.0,0.0,0.0
63.75,0.0,0.0,0.0,0.0
64.0,0.0,0.0,0.0,0.0
64.25,0.0,0.0,0.0,0.0
64.5,0.0,0.0,0.0,0.0
64.75,0.0,0.0,0.0,0.0
65.0,0.0,0.0,0.0,0.0
65.25,0.0,0.0,0.0,0.0
65.5,0.0,0.0,0.0,0.0
65.75,0.0,0.0,0.0,0.0
66.0,0.0,0.0,0.0,0.0
66.25,0.0,0.0,0.0,0.0
66.5,0.0,0.0,0.0,0.0
66.75,0.0,0.0,0.0,0.0
67.0,0.0,0.0,0.0,0.0
67.25,0.0,0.0,0.0,0.0
67.5,0.0,0.0,0.0,0.0
67.75,0.0,0.0,0.0,0.0
68.0,0.0,0.0,0.0,0.0
68.25,0.0,0.0,0.0,0.0
68.5,0.0,0.0,0.0,0.0
68.75,0.0,0.0,0.0,0.0
69.0,0.0,0.0,0.0,0.0
69.25,0.0,0.0,0.0,0.0
69.5,0.0,0.0,0.0,0.0
69.75,0.0,0.0,0.0,0.0
70.0,0.0,0.0,0.0,0.0
70.25,0.0,0.0,0.0,0.0
70.5,0.0,0.0,0.0,0.0
70.75,0.0,0.0,0.0,0.0
71.0,0.0,0.0,0.0,0.0
71.25,0.0,0.0,0.0,0.0
71.5,0.0,0.0,0.0,0.0
71.75,0.0,0.0,0.0,0.0
72.0,0.0,0.0,0.0,0.0
72.25,0.0,0.0,0.0,0.0
72.5,0.0,0.0,0.0,0.0
72.75,0.0,0.0,0.0,0.0
73.0,0.0,0.0,0.0,0.0
73.25,0.0,0.0,0.0,0.0
73.5,0.0,0.0,0.0,0.0
73.75,0.0,0.0,0.0,0.0
74.0,0.0,0.0,0.0,0.0
74.25,0.0,0.0,0.0,0.0
74.5,0.0,0.0,0.0,0.0
74.75,0.0,0.0,0.0,0.0
75.0,0.0,0.0,0.0,0.0
75.25,0.0,0.0,0.0,0.0
75.5,0.0,0.0,0.0,0.0
75.75,0.0,0.0,0.0,0.0
76.0,0.0,0.0,0.0,0.0
76.25,0.0,0.0,0.0,0.0
76.5,0.0,0.0,0.0,0.0
76.75,0.0,0.0,0.0,0.0
77.0,0.0,0.0,0.0,0.0
77.25,0.0003585877151575413,0.0,0.0,0.0
77.5,0.000542752892456165,0.0,0.0,0.0
77.75,0.0007083271562150703,0.0,0.0,0.0
78.0,0.0008641162316599116,0.0,0.0,0.0
78.25,0.0010135558011953455,0.0,0.0,0.0
78.5,0.0011585903887940396,0.0,0.0,0.0
78.75,0.0013004200959025325,0.0,0.0,0.0
79.0,0.0014398043607043165,0.0,0.0,0.0
79.25,0.0015772322727458515,0.0,0.0,0.0
79.5,0.0017130253830240638,0.0,0.0,0.0
79.75,0.0018474003175462522,0.0,0.0,0.0
80.0,0.001980506958055739,0.0,0.0,0.0
80.25,0.002112451832551293,0.0,0.0,0.0
80.5,0.002243312655319213,0.0,0.0,0.0
80.75,0.00237314752575965,0.0,0.0,0.0
81.0,0.00250200088450922,0.0,0.0,0.0
81.25,0.0026299074440037373,0.0,0.0,0.0
81.5,0.00275689488453032,0.0,0.0,0.0
81.75,0.0028829857046697993,0.0,0.0,0.0
82.0,0.003008198552208907,0.0,0.0,0.0
82.25,0.0031325491692268115,0.0,0.0,0.0
82.5,0.0032560510847497726,0.0,0.0,0.0
82.75,0.0033787161477696614,0.0,0.0,0.0
83.0,0.0035005548980967804,0.0,0.0,0.0
83.25,0.003621576861004616,0.0001047008424919062,0.0,0.0
83.5,0.003741790766571801,0.0002895570572507139,0.0,0.0
83.75,0.003861204725867734,0.00042601845197896143,0.0,0.0
84.0,0.003979826349209015,0.0005508698066590406,0.0,0.0
84.25,0.00409766284485108,0.0006709294786275549,0.0,0.0
84.5,0.004214721115406717,0.0007884188702079187,0.0,0.0
84.75,0.0043310077872736885,0.0009042159618799644,0.0,0.0
85.0,0.004446529281153855,0.0010187227404481192,0.0,0.0
85.25,0.00456129183619991,0.0011321488841615907,0.0,0.0
85.5,0.004675301539777743,0.0012446164634828671,0.0,0.0
85.75,0.00478856435159003,0.0013562028787191122,5.437148029238106e-05,0.0
86.0,0.004901086126323784,0.0014669603523941865,0.0002365310436105647,0.0
86.25,0.005012872613999242,0.0015769258137236786,0.0003593299974757151,0.0
86.5,0.0051239294822513215,0.0016861263428937373,0.000472896716389018,0.0
86.75,0.005234262319832206,0.0017945824405553867,0.0005830562014011859,0.0
87.0,0.005343876655440116,0.0019023101076704463,0.0006914135041069525,0.0
87.25,0.0054527779375610486,0.0020093222120288745,0.000798538494663735,0.0
87.5,0.005560971571394346,0.002115629396683083,0.0009046752015517759,0.0
87.75,0.005668462891647796,0.0022212407388881583,0.0010099463446869433,0.0
88.0,0.005775257189913563,0.0023261641801926025,0.0011144223430048783,0.0
88.25,0.005881359707436973,0.002430406842444749,0.0012181478072445934,0.0
88.5,0.0059867756292516505,0.0025339752465059207,0.0013211531476687022,0.0
88.75,0.006091510104743403,0.002636875469448241,0.0014234602644200567,0.0
89.0,0.006195568231374737,0.00273911325880985,0.0015250856128318918,0.0
89.25,0.006298955061291578,0.0028406941091161375,0.0016260420737048004,0.0
89.5,0.0064016756101314964,0.0029416233184485496,0.0017263400705391369,0.0
89.75,0.006503734849345799,0.003041906042604514,0.0018259883436555213,0.0
90.0,0.006605137703711628,0.0031415473034915042,0.001924994437136146,0.0
90.25,0.006705889069095583,0.0032405520348373074,0.0020233650543704795,0.0
90.5,0.006805993787970699,0.0033389250802955406,0.002121106298553971,0.0
90.75,0.006905456673834742,0.0034366712185717463,0.0022182238184893233,0.0
91.0,0.00700428249871593,0.0035337951563677306,0.002314722944891129,4.371042880483298e-05
91.25,0.0071024759958673855,0.0036303015586598986,0.0024106087732541637,0.0001777666891650334
91.5,0.0072000418593828885,0.0037261950303179026,0.002505886201562002,0.0002788352555685436
91.75,0.007296984746589241,0.0038214801303623758,0.0026005599993647044,0.0003747243225149105
92.0,0.007393309281086613,0.003916161377718885,0.002694634817728886,0.00046863662103194953
92.25,0.007489020046360539,0.004010243249279177,0.0027881152160878775,0.0005614442169364076
92.5,0.007584121588582904,0.00410373017971144,0.0028810056786192084,0.0006534488833958227
92.75,0.007678618424622585,0.004196626564858252,0.0029733106326016445,0.0007447718426007097
93.0,0.007772515025155968,0.004288936767704865,0.003065034436480679,0.0008354682796377841
93.25,0.007865815832262868,0.004380665111563653,0.0031561814132065047,0.0009255665961647591
93.5,0.00795852525455476,0.004471815883815955,0.003246755831482373,0.0010150834011670579
93.75,0.008050647661237975,0.004562393336974502,0.003336761921969106,0.0011040296891099977
94.0,0.008142187388549438,0.004652401696031538,0.0034262038721160626,0.0011924135740082331
94.25,0.008233148738839846,0.004741845137986089,0.0035150858353561465,0.0012802416025535363
94.5,0.008323535981833552,0.0048307278188325364,0.0036034119293230082,0.001367519412606863
94.75,0.008413353353527886,0.004919053858152667,0.0036911862347229762,0.0014542520667524539
95.0,0.008502605052807088,0.005006827338642605,0.0037784127968299996,0.0015404442671881763
95.25,0.008591295248154274,0.00509405231596427,0.003865095632723692,0.0016261004531779727
95.5,0.008679428074935713,0.005180732808944877,0.00395123872195291,0.001711224891551677
95.75,0.008767007636682478,0.005266872808750267,0.004036846014946693,0.001795821716064988
96.0,0.008854038003532794,0.005352476273246809,0.004121921430440156,0.001879894952605654
96.25,0.008940523214499674,0.005437547129365117,0.004206468853830692,0.001963448545717811
96.5,0.009026467275791594,0.00552208927053266,0.004290492138820823,0.0020464863771117447
96.75,0.00911187416022785,0.005606106565041513,0.004373995112929963,0.0021290122692612934
97.0,0.00919674781540758,0.005689602843881036,0.004456981572913465,0.002211029998508446
97.25,0.009281092149977632,0.005772581913057795,0.004539455278866789,0.002292543294538263
97.5,0.009364911048014068,0.005855047545848258,0.0046214199678208945,0.002373555847469566
97.75,0.009448208360794186,0.005937003490538051,0.004702879346138944,0.0024540713083443244
98.0,0.009530987904138533,0.00601845345727231,0.004783837088991161,0.0025340933025213286
98.25,0.009613253476640327,0.00609940113472851,0.004864296844283522,0.002613625419261717
98.5,0.00969500883051877,0.006179850178762547,0.004944262231507068,0.0026926712076071335
98.75,0.009776257702429958,0.006259804215209108,0.005023736840015447,0.0027712342008789637
99.0,0.009857003791177044,0.006339266849289316,0.005102724231581202,0.002849317890750852
99.25,0.009937250771031358,0.006418241645527234,0.005181227938303723,0.002926925744776182
99.5,0.01001700228376623,0.006496732150456874,0.005259251473047344,0.0030040612077449347
99.75,0.010096261944763762,0.006574741880235324,0.005336798306021295,0.0030807276852931054
100.0,0.010175033339406836,0.006652274318075024,0.0054138718925605955,0.0031569285666998015
100.25,0.010253320025760293,0.006729332928043841,0.005490475657610183,0.0032326672068031803
100.5,0.010331125533883934,0.006805921141391613,0.005566612994869713,0.003307946936062428
100.75,0.010408453364726289,0.006882042362992891,0.005642287278259939,0.0033827710604190098
101.0,0.010485306995361987,0.006957699972350628,0.0057175018501091635,0.0034571428577466756
101.25,0.010561689867265245,0.007032897323011378,0.005792260028186724,0.0035310655815242176
101.5,0.01063760540549652,0.007107637737979955,0.005866565102463472,0.0036045424552691996
101.75,0.010713056999986703,0.007181924519116256,0.005940420342469055,0.0036775766847026437
102.0,0.01078804801620814,0.007255760941991096,0.006013828985317549,0.0037501714439007183
102.25,0.010862581796444393,0.007329150252473493,0.00608679424509867,0.003822329884940523
102.5,0.010936661650446822,0.0074020956709940355,0.00615931931143715,0.0038940551324796457
102.75,0.011010290868964212,0.00747460040059722,0.006231407349889473,0.003965350291243008
103.0,0.01108347270902732,0.007546667607841728,0.006303061501785001,0.004036218437028172
103.25,0.011156210405007916,0.0076183004425800505,0.00637428487609254,0.004106662625453339
103.5,0.011228507174025903,0.007689502026601236,0.006445080567609729,0.00417668588467901
103.75,0.011300366191556055,0.007760275456565879,0.006515451639039993,0.0042462912196225
104.0,0.011371790624369993,0.007830623808613657,0.00658540113495365,0.004315481615166594
104.25,0.011442783602858997,0.007900550129481987,0.006654932073483777,0.004384260025672826
104.5,0.011513348236418475,0.007970057444963707,0.006724047448591841,0.004452629392332708
104.75,0.01158348761202832,0.008039148758259729,0.006792750230010913,0.004520592623805664
105.0,0.01165320479221088,0.0081078270460484,0.006861043365372077,0.004588152614564189
105.25,0.011722502809947577,0.008176095263863759,0.006928929781165549,0.004655312228089403
105.5,0.011791384679317951,0.008243956340717506,0.0069964123744132856,0.00472207430909205
105.75,0.01185985339143858,0.008311413188075933,0.007063494030161599,0.004788441683921896
106.0,0.01192791191034892,0.008378468689845708,0.007130177599721899,0.004854417148931478
106.25,0.011995563178019641,0.008445125711141754,0.007196465917851058,0.004920003486235114
106.5,0.012062810114420564,0.008511387087969502,0.007262361797415795,0.004985203449529241
106.75,0.012129655615386814,0.008577255642697734,0.0073278680258799245,0.005050019777319836
107.0,0.012196102554720811,0.008642734169146626,0.00739298737227323,0.005114455181086719
107.25,0.012262153782758745,0.008707825440550931,0.007457722581932891,0.005178512355431708
107.5,0.012327812127848725,0.008772532211994144,0.007522076381384468,0.005242193970338371
107.75,0.012393080396822187,0.008836857213009863,0.007586051469572586,0.005305502676620721
108.0,0.012457961371806547,0.008900803154114012,0.007649650532380314,0.005368441107790667
108.25,0.012522457816449784,0.008964372720732139,0.007712876230410948,0.0054310118683093545
108.5,0.012586572470837387,0.009027568580688095,0.007775731203177538,0.005493217553416918
108.75,0.012650308052054249,0.009090393385442708,0.007838218067725444,0.0055550607271031005
109.0,0.012713667261350814,0.009152849751023262,0.007900339425413239,0.005616543939677254
109.25,0.012776652770698838,0.009214940289408946,0.007962097856944572,0.005677669723062939
109.5,0.012839267238358931,0.009276667582364895,0.008023495914320944,0.005738440583344939
109.75,0.012901513297335243,0.00933803419697643,0.00808453614435023,0.005798859012064839
110.0,0.012963393562114622,0.009399042672581404,0.008145221058943664,0.005858927477649323
110.25,0.013024910625017871,0.009459695537297197,0.00820555316130811,0.005918648434318885
110.5,0.01308606706041715,0.009519995295538819,0.008265534928513785,0.005978024313779862
110.75,0.013146865419271347,0.009579944430669673,0.00832516882361889,0.006037057525493661
111.0,0.013207308235176907,0.009639545408217765,0.008384457283581725,0.006095750467225991
111.25,0.013267398017459242,0.00969880067784179,0.008443402731019956,0.006154105514801389
111.5,0.013327137265966682,0.009757712662630591,0.00850200757246422,0.006212125024770865
111.75,0.013386528448838697,0.009816283772984491,0.008560274192384476,0.006269811337190789
112.0,0.013445574022257878,0.009874516397179955,0.008618204951585495,0.006327166769155956
112.25,0.01350427642061336,0.009932412907544874,0.008675802199022753,0.0063841936269753985
112.5,0.013562638060299337,0.009989975654598804,0.008733068265699084,0.006440894195262503
112.75,0.013620661336165574,0.010047206973300638,0.00879000546132358,0.006497270741365746
113.0,0.013678348628205272,0.01010410917838156,0.008846616079168257,0.006553325510101571
113.25,0.013735702296065466,0.010160684570344136,0.008902902393810197,0.0066090607419109215
113.5,0.013792724679910107,0.010216935427797003,0.008958866662173048,0.006664478644318184
113.75,0.01384941810402962,0.010272864010775762,0.009014511124327607,0.006719581418015763
114.0,0.01390578487130778,0.010328472566719982,0.009069838003162856,0.006774371243129407
114.25,0.013961827268285987,0.010383763320338968,0.009124849501832788,0.0068288502849525035
114.5,0.014017547564330712,0.010438738480980425,0.009179547810546418,0.006883020686342167
114.75,0.014072948009438369,0.010493400242066797,0.009233935098076462,0.0069368845786831335
115.0,0.014128030839542172,0.010547750781650156,0.009288013523125027,0.006990444080533176
115.25,0.014182798269057661,0.010601792251612285,0.009341785218905496,0.007043701282664849
115.5,0.014237252495019836,0.010655526802764603,0.00939525230463012,0.007096658273243905
115.75,0.014291395701264475,0.010708956551520599,0.00944841688707887,0.007149317110563325
116.0,0.014345230050869295,0.010762083609361484,0.009501281057167743,0.007201679846656539
116.25,0.014398757692217545,0.010814910069486428,0.009553846883742834,0.007253748514790992
116.5,0.014451980756692517,0.010867438010885744,0.009606116419564104,0.0073055251332300175
116.75,0.014504901356569677,0.010919669486758932,0.009658091707309246,0.007357011704809957
117.0,0.014557521591200384,0.010971606544784684,0.009709774775285784,0.007408210213912914
117.25,0.014609843542849221,0.01102325121292902,0.009761167624886657,0.00745912263352333
117.5,0.014661869274210426,0.01107460550451489,0.00981227225269532,0.007509750916174562
117.75,0.014713600835229101,0.011125671413887539,0.0098630906375754,0.007560097007951683
118.0,0.014765040259563822,0.011176450922350867,0.009913624737648563,0.007610162833002199
118.25,0.014816189567287363,0.011226945999563975,0.009963876501635882,0.007659950298774643
118.5,0.014867050755688727,0.011277158591493808,0.010013847863543646,0.007709461307663479
118.75,0.014917625813507973,0.01132709063532411,0.010063540737106136,0.007758697740410492
119.0,0.014967916710057594,0.011376744053378185,0.010112957029048575,0.00780766146055023
119.25,0.015017925401052512,0.011426120751423019,0.010162098620739912,0.00785635432505527
119.5,0.01506765382788311,0.011475222620567771,0.010210967391509396,0.007904778171533122
119.75,0.015117103914113361,0.011524051534753665,0.01025956519715776,0.007952934823856617
120.0,0.015166277571359243,0.011572609357125452,0.010307893881347008,0.008000826095118652
120.25,0.015215176693726296,0.011620897936853836,0.010355955274463202,0.008048453780548082
120.5,0.015263803163823031,0.011668919106994191,0.01040375119422332,0.00809581966388262
120.75,0.015312158846026547,0.01171667468658788,0.010451283440946368,0.008142925514130539
121.0,0.015360245591431454,0.011764166480089155,0.010498553802563482,0.00818977308469404
121.25,0.015408065238270208,0.011811396279824193,0.01054556405491125,0.00823636412202855
121.5,0.01545561961189712,0.011858365864000908,0.010592315959735088,0.00828270035244516
121.75,0.015502910517134927,0.0119050769925515,0.010638811262895453,0.00832878349387045
122.0,0.015549939752851571,0.01195153142154981,0.010685051696088244,0.008374615249215789
122.25,0.015596709095757388,0.011997730884009239,0.010731038982100372,0.008420197304213173
122.5,0.01564322031720189,0.01204367710349985,0.01077677483158257,0.008465531339220567
122.75,0.015689475168038758,0.012089371791912273,0.010822260931926508,0.00851061901939365
123.0,0.015735475388846787,0.012134816647669355,0.010867498967722766,0.008555461993085212
123.25,0.015781222708624254,0.012180013350332919,0.010912490609196968,0.00860006189956275
123.5,0.01582671883661413,0.012224963574959058,0.010957237510184847,0.00864442036648505
123.75,0.01587196547561276,0.012269668978622583,0.011001741314242253,0.008688539005467288
124.0,0.015916964312188586,0.012314131205671042,0.011046003650391989,0.008732419419974935
124.25,0.01596171701805349,0.012358351890144337,0.011090026137086095,0.008776063197206918
124.5,0.016006225255933648,0.01240233265429358,0.011133810381215636,0.008819471917642985
124.75,0.01605049067506603,0.012446075103901166,0.011177357974490043,0.008862647143299651
125.0,0.016094514908795654,0.012489580833472957,0.01122067049813169,0.008905590427842114
125.25,0.01613829958057056,0.012532851429091996,0.011263749521219779,0.008948303315113537
125.5,0.01618184629969699,0.012575888462189155,0.011306596602187469,0.00899078733398595
125.75,0.016225156664002593,0.012618693490558996,0.011349213283846193,0.009033043999794654
126.0,0.01626823226126417,0.012661268060518593,0.011391601100048443,0.00907507482167036
126.25,0.0163110746630597,0.01270361371081763,0.011433761575343038,0.009116881296595825
126.5,0.01635368542828619,0.012745731962482632,0.011475696214768738,0.00915846490469241
126.75,0.016396066109297447,0.01278762432912095,0.011517406520984208,0.009199827120426107
127.0,0.01643821824309266,0.012829292311344664,0.011558893980140095,0.009240969405691857
127.25,0.016480143352446852,0.012870737397834286,0.011600160066021825,0.009281893207743419
127.5,0.016521842951914056,0.012911961066279787,0.01164120624511189,0.009322599970275625
127.75,0.016563318543652006,0.012952964782429799,0.011682033970043748,0.009363091120371814
128.0,0.016604571617142794,0.012993750003060578,0.011722644682077732,0.009403368073689244
128.25,0.01664560365222756,0.013034318170532355,0.011763039815497756,0.009443432239334415
128.5,0.016686416113721014,0.013074670719333215,0.01180322078743512,0.00948328501571949
128.75,0.016727010460968916,0.013114809069836308,0.011843189009694388,0.009522927782623314
129.0,0.01676738813693124,0.013154734635705712,0.011882945879941875,0.009562361919309148
129.25,0.0168075505737999,0.013194448814835447,0.011922492785661598,0.009601588789109994
129.5,0.016847499197033988,0.013233952998219056,0.01196183110744431,0.009640609747736839
129.75,0.01688723541714343,0.013273248565873752,0.01200096220785285,0.00967942614018591
130.0,0.016926760631942095,0.013312336885584974,0.012039887449304287,0.009718039299125736
130.25,0.01696607623413149,0.013351219314351459,0.012078608172402805,0.009756450547381834
130.5,0.017005183602425644,0.013389897201548262,0.012117125718407395,0.009794661201708577
130.75,0.017044084105282353,0.013428371884305346,0.01215544141057967,0.009832672566885026
131.0,0.017082779097794987,0.01346664468754466,0.01219355656439891,0.009870485934178497
131.25,0.017121269930451266,0.013504716932472682,0.012231472486608386,0.009908102590731716
131.5,0.01715955793818469,0.013542589922169057,0.012269190472512181,0.009945523807991852
131.75,0.017197644448330385,0.013580264957480548,0.012306711810904147,0.009982750855506928
132.0,0.017235530776797958,0.013617743321397535,0.012344037774638439,0.010019784986847746
132.25,0.017273218230320353,0.013655026292006767,0.012381169631485722,0.010056627448521094
132.5,0.017310708102635797,0.013692115139779748,0.012418108637768155,0.010093279476583006
132.75,0.017348001681757985,0.013729011119362866,0.012454856042365403,0.010129742299564426
133.0,0.017385100241569917,0.013765715479530982,0.012491413082314828,0.010166017136439165
133.25,0.017422005047253553,0.013802229458885318,0.012527780986753445,0.010202105194110467
133.5,0.017458717359621234,0.013838554286456972,0.012563960972091115,0.010238007673491811
133.75,0.017495238418885783,0.013874691182303556,0.012599954250661405,0.010273725766154818
134.0,0.0175315694635505,0.013910641355299624,0.012635762020398511,0.010309260653209473
134.25,0.01756771171975191,0.013946406006660972,0.012671385475072627,0.010344613506763967
134.5,0.01760366640705313,0.013981986326888851,0.012706825796415355,0.010379785493752403
134.75,0.01763943473116858,0.014017383500697811,0.012742084155023425,0.010414777765085703
135.0,0.01767501788950465,0.014052598699810348,0.012777161716388097,0.010449591470195085
135.25,0.017710417071337803,0.014087633087952023,0.012812059636615247,0.010484227744549712
135.5,0.01774563345713176,0.014122487821145668,0.012846779060966318,0.010518687723214737
135.75,0.017780668215356954,0.014157164044414916,0.012881321126096523,0.010552972519445869
136.0,0.017815522507180548,0.01419166289536955,0.012915686960847328,0.010587083248145501
136.25,0.017850197484328145,0.014225985504147776,0.012949877686905031,0.010621021012009013
136.5,0.017884694288890612,0.01426013298737594,0.012983894413815866,0.010654786910509695
136.75,0.017919014056066107,0.014294106459187272,0.01301773824433261,0.010688382025376808
137.0,0.017953157906962725,0.014327907017465336,0.013051410272218122,0.01072180743863882
137.25,0.017987126959074562,0.014361535759354727,0.013084911583406411,0.010755064220108523
137.5,0.018020922319153643,0.014394993768730657,0.013118243254964579,0.010788153428600178
137.75,0.018054545083938667,0.014428282122400882,0.013151406356614048,0.010821076121338202
138.0,0.018087996341127344,0.014461401887978953,0.01318440194708348,0.010853833343157815
138.25,0.018121277173392736,0.014494354123339104,0.013217231080853598,0.010886426132691196
138.5,0.018154388649684217,0.014527139881049811,0.01324989479826355,0.010918855520678283
138.75,0.018187331835625598,0.014559760204366112,0.013282394137224873,0.010951122525902801
139.0,0.018220107782272787,0.014592216127481628,0.013314730124851959,0.010983228166289605
139.25,0.01825271753620461,0.01462450867522569,0.013346903779776209,0.011015173446066506
139.5,0.018285162133875765,0.014656638868401961,0.013378916114081596,0.01104695936164779
139.75,0.018317442604291356,0.01468860771300573,0.0134107681282285,0.011078586908349064
140.0,0.018349559967308693,0.014720416214289767,0.013442460821897484,0.011110057065093715
140.25,0.01838151523395304,0.014752065363620614,0.013473995180249165,0.01114137080863331
140.5,0.018413309409147427,0.014783556148174393,0.013505372182229802,0.011172529107385087
140.75,0.018444943485715903,0.014814889542357434,0.01353659279748709,0.01120353291962839
141.0,0.018476418452032295,0.014846066518936496,0.013567657993702076,0.011234383198894693
141.25,0.01850773528517502,0.014877088037740682,0.01359856872190246,0.01126508088781053
141.5,0.018538894955300478,0.014907955051963517,0.013629325933456782,0.011295626924574975
141.75,0.018569898426134657,0.014938668509857811,0.013659930567397005,0.011326022241635259
142.0,0.01860074664941469,0.014969229346892599,0.013690383556286045,0.011356267759850991
142.25,0.018631440573429137,0.014999638492955603,0.013720685822910639,0.011386364393087267
142.5,0.018661981133168304,0.015029896871157522,0.013750838287235778,0.011416313047624027
142.75,0.01869236925856277,0.015060005397533827,0.0137808418581431,0.011446114627839843
143.0,0.01872260587364516,0.015089964975876669,0.013810697435986174,0.011475770023805065
143.25,0.018752691889309947,0.015119776506130611,0.013840405915612308,0.011505280119431083
143.5,0.018782628212877128,0.015149440882112897,0.013869968183126469,0.011534645796766663
143.75,0.018812415742180066,0.015178958984171986,0.013899385118914642,0.011563867925044047
144.0,0.018842055366367294,0.015208331688849164,0.013928657592537919,0.011592947366479978
144.25,0.018871547967548086,0.01523755986648001,0.013957786470164324,0.011621884979661656
144.5,0.018900894421706615,0.01526664437578984,0.013986772606862763,0.011650681612343394
144.75,0.01893009559323522,0.015295586069030032,0.014015616851448032,0.011679338107475123
145.0,0.018959152341457175,0.015324385795064455,0.014044320047756464,0.011707855299616376
145.25,0.01898806551660992,0.01535304439059626,0.014072883028105831,0.011736234015912173
145.5,0.01901683596232928,0.015381562684038563,0.014101306618484744,0.01176447507737688
145.75,0.01904546451578426,0.015409941503117253,0.014129591640015926,0.011792579298429251
146.0,0.01907395200203843,0.015438181657257743,0.014157738903205486,0.011820547483671673
146.25,0.019102299243941134,0.015466283958357918,0.014185749214028931,0.011848380432231131
146.5,0.019130507052031565,0.015494249207032906,0.014213623367943073,0.01187607893639786
146.75,0.019158576230883906,0.015522078194387667,0.01424136215555527,0.011903643780509565
147.0,0.019186507577371392,0.015549771707073834,0.014268966360778679,0.011931075745468256
147.25,0.019214301881780083,0.015577330522514421,0.014296436755335096,0.011958375596766047
147.5,0.01924195992842126,0.015604755413903826,0.01432377410879182,0.01198554410178132
147.75,0.01926948248844562,0.015632047140864636,0.01435097918217454,0.012012582014746087
148.0,0.019296870330739013,0.015659206460274966,0.014378052727557211,0.012039490085290039
148.25,0.019324124214194827,0.01568623412167236,0.014404995489534889,0.012066269056594026
148.5,0.019351244889838748,0.015713130866670255,0.014431808208356323,0.012092919662788137
148.75,0.019378233103974907,0.015739897425448568,0.014458491614078861,0.012119442632563038
149.0,0.019405089592140712,0.015766534526312714,0.014485046429528525,0.012145838684108679
149.25,0.01943181508520153,0.015793042887857656,0.014511473372896155,0.012172108534592274
149.5,0.01945841030486717,0.015819423221635986,0.014537773149561506,0.012198252888758532
149.75,0.019484875963056147,0.01584567622930444,0.014563946465588895,0.012224272443799311
150.0,0.01951121277199963,0.015871802612291264,0.014589994011171115,0.012250167895717867
150.25,0.019537421426996993,0.01589780305416144,0.014615916474300938,0.012275939926319923
150.5,0.019563502622689688,0.015923678238898953,0.014641714536965278,0.012301589215140796
150.75,0.019589457044327796,0.015949428840935198,0.01466738886644503,0.012327116431935625
151.0,0.019615285369124047,0.015975055527158055,0.014692940130525578,0.012352522239162944
151.25,0.01964098826586058,0.01600055895561514,0.014718368984791397,0.0123778072934424
151.5,0.019666566400473595,0.016025939779136023,0.014743676081980128,0.012402972244145882
151.75,0.01969202042634266,0.01605119864278537,0.014768862061072419,0.012428017730749863
152.0,0.019717350994351124,0.01607633618263571,0.014793927557541942,0.012452944387751907
152.25,0.019742558741622895,0.01610135302860871,0.014818873201580818,0.012477752842903422
152.5,0.0197676443033874,0.016126249801931003,0.014843699609426553,0.01250244371552367
152.75,0.019792608309118664,0.016151027118450623,0.01486840739597306,0.012527017615266312
153.0,0.019817451374919415,0.016175685585680943,0.014892997165377952,0.012551475148174784
153.25,0.019842174113521294,0.016200225802829094,0.014917469515392412,0.012575816912180127
153.5,0.019866777127816926,0.016224648361484295,0.014941825036247636,0.012600043493445012
153.75,0.019891261017504158,0.016248953847675773,0.01496606430956171,0.012624155477940269
154.0,0.01991562637201927,0.016273142837672783,0.01499018791182416,0.01264815343629988
154.25,0.019939873773553884,0.016297215902419948,0.015014196409839364,0.01267203793825633
154.5,0.019964003799880725,0.016321173603226935,0.01503809036314152,0.012695809542135006
154.75,0.0199880170176554,0.016345016494771825,0.01506187032450046,0.012719468799119005
155.0,0.020011913987335594,0.0163687451256167,0.01508553683704661,0.012743016252500627
155.25,0.020035695268030507,0.016392360034599207,0.015109090438693018,0.01276645243938268
155.5,0.020059361399672238,0.016415861753136696,0.01513253165985673,0.012789777887857845
155.75,0.02008291292555464,0.0164392508072142,0.01515586102045896,0.012812993119419636
156.0,0.020106350378493065,0.01646252771171408,0.015179079035958498,0.012836098643411287
156.25,0.02012967428550061,0.01648569297871183,0.015202186211269009,0.012859094969294382
156.5,0.02015288516139746,0.01650874710948247,0.015225183045067148,0.012881982592075625
156.75,0.020175983521271368,0.01653169059739179,0.015248070028760052,0.01290476200095192
157.0,0.02019896986606673,0.016554523930419895,0.015270847646160712,0.012927433676610312
157.25,0.020221844694209734,0.01657724758615453,0.015293516371089888,0.012949998093224613
157.5,0.02024460849741705,0.01659986203846686,0.015316076672218903,0.012972455716176112
157.75,0.02026726175746818,0.016622367749781652,0.015338529010731516,0.012994806999956143
158.0,0.020289804948616208,0.01664476517531477,0.015360873834542321,0.013017052396793627
158.25,0.020312238543441552,0.016667054767089295,0.015383111590498766,0.01303919234555262
158.5,0.020334563001660255,0.01668923696483593,0.015405242716221235,0.013061227280831922
158.75,0.02035677877972364,0.016711312201246553,0.015427267637191822,0.013083157622814534
159.0,0.020378886324798673,0.016733280903908687,0.015449186775780221,0.013104983792169511
159.25,0.020400886080733205,0.016755143488523583,0.015471000545548508,0.013126706194748428
159.5,0.020422778476351766,0.016776900368128844,0.01549270935003455,0.013148325231041591
159.75,0.020444563944344907,0.01679855194436697,0.01551431358610933,0.013169841290353146
160.0,0.020466242903523835,0.01682009861510103,0.01553581364401424,0.013191254756694804
160.25,0.02048781576578973,0.01684154076504063,0.015557209904017766,0.01321256600545162
160.5,0.020509282943160345,0.016862878778383328,0.01557850273977901,0.013233775400881331
160.75,0.020530644831695755,0.01688411302358994,0.015599692517010988,0.013254883300816811
161.0,0.02055190182450617,0.01690524386885639,0.015620779595062029,0.013275890055821193
161.25,0.020573054310012218,0.016926271671154014,0.01564176431897768,0.013296796004381939
161.5,0.020594102669198255,0.01694719677910439,0.015662647034245136,0.013317601478380237
161.75,0.02061504727458585,0.016968019538101675,0.015683428072538863,0.013338306802954225
162.0,0.02063588849251885,0.016988740279062498,0.015704107761975727,0.0133589122907527
162.25,0.02065662668178514,0.017009359332938123,0.015724686419300138,0.013379418249408692
162.5,0.020677262198671276,0.017029877016757178,0.01574516435434825,0.013399824974088315
162.75,0.020697795389210016,0.017050293645882286,0.015765541870384148,0.013420132755723513
163.0,0.020718226593463562,0.017070609523132108,0.015785819260480283,0.013440341872976713
163.25,0.020738556145978082,0.017090824946959682,0.01580599681126782,0.013460452598351269
163.5,0.020758784373403172,0.017110940205950387,0.015826074802922196,0.013480465193514757
163.75,0.02077891160107792,0.017130955584341523,0.015846053503599355,0.013500379913109706
164.0,0.020798938139618084,0.017150871357285657,0.015865933179668446,0.013520197002200973
164.25,0.02081886429911295,0.017170687790536876,0.015885714082380042,0.013539916696552856
164.5,0.020838690381199898,0.017190405148858945,0.015905396462979615,0.013559539223959804
164.75,0.02085841668370625,0.017210023681213604,0.01592498055744196,0.013579064803232788
165.0,0.020878043496852516,0.017229543637296008,0.015944466600691376,0.013598493646582721
165.25,0.020897571103525747,0.017248965252435244,0.015963854814287304,0.013617825952318086
165.5,0.020916999783980428,0.01726828876212383,0.015983145417346467,0.013637061916107918
165.75,0.020936329808089793,0.01728751438709608,0.016002338615696665,0.013656201719798755
166.0,0.020955561440640702,0.01730664234685264,0.016021434613390007,0.013675245541558967
166.25,0.020974694945542494,0.017325672850808438,0.016040433603622395,0.013694193543465794
166.5,0.020993730574270897,0.017344606104864768,0.016059335771303695,0.013713045887635333
166.75,0.021012668575741245,0.017363442302450016,0.0160781412956843,0.013731802722110942
167.0,0.021031509194342046,0.017382181633672333,0.01609685034845021,0.013750464187363809
167.25,0.021050252666444225,0.017400824282947536,0.01611546309229861,0.013769030416210803
167.5,0.02106889922350086,0.017419370425392433,0.016133979685553745,0.013787501531274282
167.75,0.021087449090322563,0.017437820228632273,0.016152400275341705,0.013805877646487108
168.0,0.02110590248946531,0.017456173857531843,0.016170725005604236,0.013824158871764913
168.25,0.02112425963521747,0.01747443146613814,0.016188954010045498,0.013842345303077375
168.5,0.021142520735869308,0.01749259320387697,0.016207087414628063,0.013860437030928097
168.75,0.021160686001042484,0.017510659215827173,0.016225125344009772,0.01387843413652523
169.0,0.021178755624569945,0.01752862963654267,0.01624306790891139,0.013896336691236133
169.25,0.021196729802923864,0.017546504595545187,0.016260915216361527,0.013914144761896674
169.5,0.02121460872644443,0.017564284217363557,0.01627866736838124,0.013931858405108244
169.75,0.02123239257785059,0.017581968621156907,0.01629632445481799,0.013949477670029298
170.0,0.02125008153674468,0.017599557915660258,0.016313886564337965,0.01396700259343775
170.25,0.021267675777944417,0.017617052208301676,0.016331353777377267,0.013984433212820058
170.5,0.021285175471877027,0.017634451600024414,0.016348726165418048,0.014001769549614629
170.75,0.021302580781392688,0.017651756181054967,0.016366003795533768,0.014019011622586453
171.0,0.021319891869601815,0.01766896604358359,0.01638318672931538,0.014036159439034135
171.25,0.021337108891587908,0.017686081265997577,0.016400275019398558,0.01405321300049911
171.5,0.021354231999254347,0.0177031019264422,0.016417268716108158,0.01407017230157348
171.75,0.021371261338200664,0.017720028098172858,0.016434167859837867,0.014087037330638985
172.0,0.021388197054550417,0.017736859844325048,0.01645097248716354,0.014103808062942758
172.25,0.021405039283693528,0.017753597228194362,0.016467682628018787,0.01412048447273917
172.5,0.021421788164022404,0.01777024030168617,0.016484298308064638,0.014137066524316122
172.75,0.021438443824031816,0.017786789119623947,0.016500819545107293,0.01415355417407782
173.0,0.021455006390960873,0.017803243722358753,0.016517246352165227,0.014169947375724634
173.25,0.021471475988144695,0.017819604153585633,0.01653357873757222,0.014186246068657926
173.5,0.02148785273563325,0.017835870448853708,0.016549816703779197,0.014202450193614213
173.75,0.021504136748535796,0.017852042638304644,0.01656596024844581,0.014218559680195586
174.0,0.021520328139287503,0.017868120749269467,0.016582009363542483,0.01423457445251941
174.25,0.0215364270170344,0.017884104804674728,0.01659796403567393,0.014250494429356442
174.5,0.02155243348738667,0.017899994820912868,0.01661382424920843,0.014266319521429205
174.75,0.021568347651865327,0.01791579081108874,0.016629589981756565,0.014282049634178229
175.0,0.021584169613668047,0.017931492787972347,0.016645261204962125,0.014297684669776434
175.25,0.021599899463565553,0.01794710075503847,0.01666083788838546,0.014313224519404644
175.5,0.021615537297343446,0.01796261471368421,0.016676319998835343,0.01432866907307373
175.75,0.021631083203345947,0.017978034661916276,0.016691707491593544,0.01434401821604192
176.0,0.021646537274898847,0.017993360597547525,0.016707000329349908,0.014359271821683839
176.25,0.02166189959072362,0.018008592508432786,0.016722198457632675,0.01437442976760539
176.5,0.02167717023799809,0.01802373038638594,0.01673730183085187,0.014389491917855102
176.75,0.021692349295222346,0.018038774210018982,0.016752310393092662,0.014404458138504328
177.0,0.021707436837510086,0.01805372396704108,0.01676722408449649,0.014419328286431998
177.25,0.021722432945251224,0.018068579633587767,0.016782042843036082,0.014434102216624556
177.5,0.02173733768926467,0.018083341186603485,0.01679676660657181,0.014448779778465148
177.75,0.021752151141790632,0.018098008600304416,0.016811395306641774,0.014463360819827464
178.0,0.021766873372375484,0.018112581842825604,0.01682592887179668,0.0144778451794636
178.25,0.02178150444651661,0.018127060885632318,0.016840367229154607,0.014492232697337126
178.5,0.021796044436312778,0.018141445695291303,0.01685471030059227,0.014506523208254407
178.75,0.02181049339919161,0.018155736236383557,0.016868958012698387,0.014520716543723777
179.0,0.021824851400904288,0.01816993246884513,0.0168831102811966,0.014534812532025265
179.25,0.021839118505320387,0.018184034354311374,0.01689716702665023,0.014548810998088912
179.5,0.02185329477043818,0.018198041853231706,0.016911128160232547,0.014562711765835124
179.75,0.021867380255205404,0.018211954922471962,0.01692499360023314,0.014576514652983485
180.0,0.02188137501727816,0.018225773517850374,0.01693876325696486,0.01459021948113226
180.25,0.021895279116322497,0.018239497595323506,0.016952437040288704,0.014603826062053793
180.5,0.02190909260777385,0.018253127108007083,0.01696601486221283,0.014617334213661293
180.75,0.021922815545187158,0.018266662008519452,0.01697949662806364,0.014630743744143304
181.0,0.021936447987409124,0.018280102249098595,0.016992882250160823,0.014644054465906109
181.25,0.02194998998285702,0.018293447784685446,0.017006171630590483,0.014657266186910212
181.5,0.02196344158919672,0.018306698559080736,0.01701936467534204,0.014670378715371024
181.75,0.0219768028576921,0.01831985452851259,0.01703246129111813,0.014683391856743944
182.0,0.021990073842640623,0.018332915639780456,0.01704546138319829,0.014696305419254152
182.25,0.02200325459712893,0.01834588184769337,0.017058364855365937,0.01470911920719331
182.5,0.022016345175533747,0.018358753098349112,0.01707117161463656,0.014721833029350373
182.75,0.02202934562845038,0.018371529346263626,0.01708388156796814,0.014734446688509983
183.0,0.022042256011827188,0.018384210539453605,0.01709649461850815,0.014746959993311215
183.25,0.02205507637725712,0.01839679663298699,0.0171090106737255,0.01475937274929584
183.5,0.02206780677830178,0.01840928757623339,0.017121429639636254,0.014771684761145876
183.75,0.022080447269996473,0.018421683320281268,0.017133751426303467,0.014783895834162397
184.0,0.0220929979039568,0.018433983819514888,0.017145975933612112,0.014796005775796095
184.25,0.022105458732830874,0.018446189024533766,0.017158103073712905,0.014808014393388191
184.5,0.022117829814433776,0.018458298892297664,0.01717013275629764,0.014819921496250998
184.75,0.022130111205315606,0.01847031337915861,0.017182064895771676,0.01483172689783907
185.0,0.022142302965380223,0.018482232446862534,0.017193899406157342,0.014843430414500203
185.25,0.02215440515365219,0.018494056058381725,0.01720563620778104,0.01485503186708681
185.5,0.022166417835191243,0.01850578418104032,0.01721727522275307,0.014866531076040967
185.75,0.02217834106951333,0.018517416774957773,0.017228816369277977,0.014877927862829265
186.0,0.02219017491784614,0.018528953805459603,0.0172402595672001,0.014889222050160411
186.25,0.022201919438726625,0.018540395236329887,0.017251604736929105,0.01490041345469506
186.5,0.02221357469206442,0.01855174102927526,0.01726285179479392,0.014911501897425072
186.75,0.022225140739004168,0.018562991147822006,0.0172740006666805,0.014922487203625101
187.0,0.02223661764063145,0.018574145563939437,0.0172850512738838,0.014933369198092405
187.25,0.02224800546369976,0.01858520424949428,0.017296003550162586,0.014944147721130285
187.5,0.022259304285676906,0.01859616718994972,0.01730685744344651,0.014954822620405928
187.75,0.022270514188075907,0.018607034384102494,0.01731761290558964,0.014965393761200207
188.0,0.022281635273761147,0.018617805845190016,0.017328269913448935,0.014975861030707804
188.25,0.02229266762559301,0.018628481574674005,0.017338828430012443,0.01498622429685792
188.5,0.02230361132255365,0.018639061556947167,0.01734928839878025,0.01499648340843529
188.75,0.022314466425928714,0.018649545763399944,0.017359649745628536,0.01500663819993342
189.0,0.02232523299041489,0.01865993415914957,0.01736991239802621,0.015016688500253839
189.25,0.022335911072111747,0.018670226708616067,0.017380076276191758,0.015026634140215878
189.5,0.022346500731862173,0.0186804233870157,0.017390141315343,0.015036474961281021
189.75,0.022357002044276264,0.018690524184472812,0.01740010747187526,0.015046210829569695
190.0,0.022367415105389643,0.018700529125339038,0.01740997473127459,0.01505584165035656
190.25,0.022377740044795758,0.01871043826516683,0.0174197431176355,0.015065367368926497
190.5,0.02238797702733386,0.018720251713151947,0.017429412707263614,0.015074787996180339
190.75,0.022398126263047047,0.018729969624289966,0.01743898363404872,0.015084103599028786
191.0,0.022408188013568475,0.018739592216515222,0.01744845609419965,0.015093314320896445
191.25,0.02241816225030835,0.018749119342519105,0.017457829882222775,0.01510241983825944
191.5,0.022428048905060338,0.018758550810659358,0.017467104758015717,0.015111419794959557
191.75,0.022437847910286024,0.01876788645022498,0.017476280503473607,0.015120313869642077
192.0,0.022447559239775705,0.018777126149396306,0.017485356967028576,0.015129101819510993
192.25,0.022457182939718434,0.018786269880388007,0.01749433408790324,0.015137783510127845
192.5,0.022466719143485747,0.01879531773458898,0.017503211932159646,0.015146358947923266
192.75,0.0224761680936425,0.01880426992655604,0.017511990702004043,0.015154828293542977
193.0,0.02248553014902277,0.018813126807853298,0.0175206707436788,0.015163191871571557
193.25,0.022494805787077077,0.01882188888155656,0.01752925255926674,0.015171450181126422
193.5,0.022503995613256222,0.01883055678551826,0.01753773680164583,0.015179603889637683
193.75,0.022513100351397197,0.018839131309118295,0.01754612427982649,0.01518765383663867
194.0,0.022522120846558025,0.018847613374757044,0.01755441594414986,0.015195601025902894
194.25,0.022531053873599882,0.018855998623688253,0.01756260698469192,0.015203439742255798
194.5,0.02253989879999585,0.018864286411124365,0.01757069674364664,0.01521116929262667
194.75,0.022548655566697606,0.018872476737805455,0.01757868523716266,0.015218789709681602
195.0,0.02255732460625448,0.018880570147189246,0.017586573052557952,0.015226301649209573
195.25,0.022565906760041887,0.01888856764373803,0.017594361251337176,0.01523370628397247
195.5,0.022574403217006767,0.01889647061429378,0.0176020513013444,0.0152410052266998
195.75,0.022582815452119265,0.01890428076816497,0.01760964499889428,0.015248200447272042
196.0,0.022591145173459504,0.018912000071472868,0.017617144409783903,0.015255294210619219
196.25,0.02259939427529667,0.018919630699888224,0.01762455181894773,0.015262289019824404
196.5,0.02260756480572046,0.01892717499063945,0.017631869687138035,0.015269187559961539
196.75,0.02261565891935935,0.018934635412897638,0.0176391005931813,0.015275992661637261
197.0,0.022623678863498364,0.01894201452030342,0.01764624722603836,0.015282707253400085
197.25,0.022631575354124633,0.01894924742608106,0.01765323848739353,0.015289248016470358
197.5,0.022639376219312668,0.01895637539505879,0.01766012095010927,0.015295671808255529
197.75,0.022647088176039,0.018963405989235627,0.017666902513134852,0.015301987237180903
198.0,0.022654717418237436,0.018970346178080577,0.017673590462881306,0.015308202241332669
198.25,0.022662269654334377,0.018977202390280334,0.01768019151800182,0.01531432413832512
198.5,0.02266975014821604,0.018983980550755897,0.017686711867239246,0.015320359673410389
198.75,0.02267716375443163,0.01899068611758503,0.017693157224669465,0.015326315068357133
199.0,0.022684514944971923,0.018997324135932914,0.01769953285053205,0.01533219605672298
199.25,0.022691807849797296,0.019003899244996347,0.017705843604446603,0.015338007930489894
199.5,0.02269904627558028,0.019010415733544894,0.01771209396122786,0.015343755566896045
199.75,0.022706233728380543,0.019016877546950806,0.017718288047674724,0.0153494434646948
200.0,0.022713373447091456,0.01902328833332456,0.017724429674466302,0.01535507577441586


==> Data/profit30p2345.csv <==
x,profit_p2,profit_p3,profit_p4,profit_p5
0.0,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0
1.25,0.0,0.0,0.0,0.0
1.5,0.0,0.0,0.0,0.0
1.75,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0,0.0
2.25,0.0,0.0,0.0,0.0
2.5,0.0,0.0,0.0,0.0
2.75,0.0,0.0,0.0,0.0
3.0,0.0,0.0,0.0,0.0
3.25,0.0,0.0,0.0,0.0
3.5,0.0,0.0,0.0,0.0
3.75,0.0,0.0,0.0,0.0
4.0,0.0,0.0,0.0,0.0
4.25,0.0,0.0,0.0,0.0
4.5,0.0,0.0,0.0,0.0
4.75,0.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0,0.0
5.25,0.0,0.0,0.0,0.0
5.5,0.0,0.0,0.0,0.0
5.75,0.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0,0.0
6.25,0.0,0.0,0.0,0.0
6.5,0.0,0.0,0.0,0.0
6.75,0.0,0.0,0.0,0.0
7.0,0.0,0.0,0.0,0.0
7.25,0.0,0.0,0.0,0.0
7.5,0.0,0.0,0.0,0.0
7.75,0.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0,0.0
8.25,0.0,0.0,0.0,0.0
8.5,0.0,0.0,0.0,0.0
8.75,0.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0,0.0
9.25,0.0,0.0,0.0,0.0
9.5,0.0,0.0,0.0,0.0
9.75,0.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0,0.0
10.25,0.0,0.0,0.0,0.0
10.5,0.0,0.0,0.0,0.0
10.75,0.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0,0.0
11.25,0.0,0.0,0.0,0.0
11.5,0.0,0.0,0.0,0.0
11.75,0.0,0.0,0.0,0.0
12.0,0.0,0.0,0.0,0.0
12.25,0.0,0.0,0.0,0.0
12.5,0.0,0.0,0.0,0.0
12.75,0.0,0.0,0.0,0.0
13.0,0.0,0.0,0.0,0.0
13.25,0.0,0.0,0.0,0.0
13.5,0.0,0.0,0.0,0.0
13.75,0.0,0.0,0.0,0.0
14.0,0.0,0.0,0.0,0.0
14.25,0.0,0.0,0.0,0.0
14.5,0.0,0.0,0.0,0.0
14.75,0.0,0.0,0.0,0.0
15.0,0.0,0.0,0.0,0.0
15.25,0.0,0.0,0.0,0.0
15.5,0.0,0.0,0.0,0.0
15.75,0.0,0.0,0.0,0.0
16.0,0.0,0.0,0.0,0.0
16.25,0.0,0.0,0.0,0.0
16.5,0.0,0.0,0.0,0.0
16.75,0.0,0.0,0.0,0.0
17.0,0.0,0.0,0.0,0.0
17.25,0.0,0.0,0.0,0.0
17.5,0.0,0.0,0.0,0.0
17.75,0.0,0.0,0.0,0.0
18.0,0.0,0.0,0.0,0.0
18.25,0.0,0.0,0.0,0.0
18.5,0.0,0.0,0.0,0.0
18.75,0.0,0.0,0.0,0.0
19.0,0.0,0.0,0.0,0.0
19.25,0.0,0.0,0.0,0.0
19.5,0.0,0.0,0.0,0.0
19.75,0.0,0.0,0.0,0.0
20.0,0.0,0.0,0.0,0.0
20.25,0.0,0.0,0.0,0.0
20.5,0.0,0.0,0.0,0.0
20.75,0.0,0.0,0.0,0.0
21.0,0.0,0.0,0.0,0.0
21.25,0.0,0.0,0.0,0.0
21.5,0.0,0.0,0.0,0.0
21.75,0.0,0.0,0.0,0.0
22.0,0.0,0.0,0.0,0.0
22.25,0.0,0.0,0.0,0.0
22.5,0.0,0.0,0.0,0.0
22.75,0.0,0.0,0.0,0.0
23.0,0.0,0.0,0.0,0.0
23.25,0.0,0.0,0.0,0.0
23.5,0.0,0.0,0.0,0.0
23.75,0.0,0.0,0.0,0.0
24.0,0.0,0.0,0.0,0.0
24.25,0.0,0.0,0.0,0.0
24.5,0.0,0.0,0.0,0.0
24.75,0.0,0.0,0.0,0.0
25.0,0.0,0.0,0.0,0.0
25.25,0.0,0.0,0.0,0.0
25.5,0.0,0.0,0.0,0.0
25.75,0.0,0.0,0.0,0.0
26.0,0.0,0.0,0.0,0.0
26.25,0.0,0.0,0.0,0.0
26.5,0.0,0.0,0.0,0.0
26.75,0.0,0.0,0.0,0.0
27.0,0.0,0.0,0.0,0.0
27.25,0.0,0.0,0.0,0.0
27.5,0.0,0.0,0.0,0.0
27.75,0.0,0.0,0.0,0.0
28.0,0.0,0.0,0.0,0.0
28.25,0.0,0.0,0.0,0.0
28.5,0.0,0.0,0.0,0.0
28.75,0.0,0.0,0.0,0.0
29.0,0.0,0.0,0.0,0.0
29.25,0.0,0.0,0.0,0.0
29.5,0.0,0.0,0.0,0.0
29.75,0.0,0.0,0.0,0.0
30.0,0.0,0.0,0.0,0.0
30.25,0.0,0.0,0.0,0.0
30.5,0.0,0.0,0.0,0.0
30.75,0.0,0.0,0.0,0.0
31.0,0.0,0.0,0.0,0.0
31.25,0.0,0.0,0.0,0.0
31.5,0.0,0.0,0.0,0.0
31.75,0.0,0.0,0.0,0.0
32.0,0.0,0.0,0.0,0.0
32.25,0.0,0.0,0.0,0.0
32.5,0.0,0.0,0.0,0.0
32.75,0.0,0.0,0.0,0.0
33.0,0.0,0.0,0.0,0.0
33.25,0.0,0.0,0.0,0.0
33.5,0.0,0.0,0.0,0.0
33.75,0.0,0.0,0.0,0.0
34.0,0.0,0.0,0.0,0.0
34.25,0.0,0.0,0.0,0.0
34.5,0.0,0.0,0.0,0.0
34.75,0.0,0.0,0.0,0.0
35.0,0.0,0.0,0.0,0.0
35.25,0.0,0.0,0.0,0.0
35.5,0.0,0.0,0.0,0.0
35.75,0.0,0.0,0.0,0.0
36.0,0.0,0.0,0.0,0.0
36.25,0.0,0.0,0.0,0.0
36.5,0.0,0.0,0.0,0.0
36.75,0.0,0.0,0.0,0.0
37.0,0.0,0.0,0.0,0.0
37.25,0.0,0.0,0.0,0.0
37.5,0.0,0.0,0.0,0.0
37.75,0.0,0.0,0.0,0.0
38.0,0.0,0.0,0.0,0.0
38.25,0.0,0.0,0.0,0.0
38.5,0.0,0.0,0.0,0.0
38.75,0.0,0.0,0.0,0.0
39.0,0.0,0.0,0.0,0.0
39.25,0.0,0.0,0.0,0.0
39.5,0.0,0.0,0.0,0.0
39.75,0.0,0.0,0.0,0.0
40.0,0.0,0.0,0.0,0.0
40.25,0.0,0.0,0.0,0.0
40.5,0.0,0.0,0.0,0.0
40.75,0.0,0.0,0.0,0.0
41.0,0.0,0.0,0.0,0.0
41.25,0.0,0.0,0.0,0.0
41.5,0.0,0.0,0.0,0.0
41.75,0.0,0.0,0.0,0.0
42.0,0.0,0.0,0.0,0.0
42.25,0.0,0.0,0.0,0.0
42.5,0.0,0.0,0.0,0.0
42.75,0.0,0.0,0.0,0.0
43.0,0.0,0.0,0.0,0.0
43.25,0.0,0.0,0.0,0.0
43.5,0.0,0.0,0.0,0.0
43.75,0.0,0.0,0.0,0.0
44.0,0.0,0.0,0.0,0.0
44.25,0.0,0.0,0.0,0.0
44.5,0.0,0.0,0.0,0.0
44.75,0.0,0.0,0.0,0.0
45.0,0.0,0.0,0.0,0.0
45.25,0.0,0.0,0.0,0.0
45.5,0.0,0.0,0.0,0.0
45.75,0.0,0.0,0.0,0.0
46.0,0.0,0.0,0.0,0.0
46.25,0.0,0.0,0.0,0.0
46.5,0.0,0.0,0.0,0.0
46.75,0.0,0.0,0.0,0.0
47.0,0.0,0.0,0.0,0.0
47.25,0.0,0.0,0.0,0.0
47.5,0.0,0.0,0.0,0.0
47.75,0.0,0.0,0.0,0.0
48.0,0.0,0.0,0.0,0.0
48.25,0.0,0.0,0.0,0.0
48.5,0.0,0.0,0.0,0.0
48.75,0.0,0.0,0.0,0.0
49.0,0.0,0.0,0.0,0.0
49.25,0.0,0.0,0.0,0.0
49.5,0.0,0.0,0.0,0.0
49.75,0.0,0.0,0.0,0.0
50.0,0.0,0.0,0.0,0.0
50.25,0.0,0.0,0.0,0.0
50.5,0.0,0.0,0.0,0.0
50.75,0.0,0.0,0.0,0.0
51.0,0.0,0.0,0.0,0.0
51.25,0.0,0.0,0.0,0.0
51.5,0.0,0.0,0.0,0.0
51.75,0.0,0.0,0.0,0.0
52.0,0.0,0.0,0.0,0.0
52.25,0.0,0.0,0.0,0.0
52.5,0.0,0.0,0.0,0.0
52.75,0.0,0.0,0.0,0.0
53.0,0.0,0.0,0.0,0.0
53.25,0.0,0.0,0.0,0.0
53.5,0.0,0.0,0.0,0.0
53.75,0.0,0.0,0.0,0.0
54.0,0.0,0.0,0.0,0.0
54.25,0.0,0.0,0.0,0.0
54.5,0.0,0.0,0.0,0.0
54.75,0.0,0.0,0.0,0.0
55.0,0.0,0.0,0.0,0.0
55.25,0.0,0.0,0.0,0.0
55.5,0.0,0.0,0.0,0.0
55.75,0.0,0.0,0.0,0.0
56.0,0.0,0.0,0.0,0.0
56.25,0.0,0.0,0.0,0.0
56.5,0.0,0.0,0.0,0.0
56.75,0.0,0.0,0.0,0.0
57.0,0.0,0.0,0.0,0.0
57.25,0.0,0.0,0.0,0.0
57.5,0.0,0.0,0.0,0.0
57.75,0.0,0.0,0.0,0.0
58.0,0.0,0.0,0.0,0.0
58.25,0.0,0.0,0.0,0.0
58.5,0.0,0.0,0.0,0.0
58.75,0.0,0.0,0.0,0.0
59.0,0.0,0.0,0.0,0.0
59.25,0.0,0.0,0.0,0.0
59.5,0.0,0.0,0.0,0.0
59.75,0.0,0.0,0.0,0.0
60.0,0.0,0.0,0.0,0.0
60.25,0.0,0.0,0.0,0.0
60.5,0.0,0.0,0.0,0.0
60.75,0.0,0.0,0.0,0.0
61.0,0.0,0.0,0.0,0.0
61.25,0.0,0.0,0.0,0.0
61.5,0.0,0.0,0.0,0.0
61.75,0.0,0.0,0.0,0.0
62.0,0.0,0.0,0.0,0.0
62.25,0.0,0.0,0.0,0.0
62.5,0.0,0.0,0.0,0.0
62.75,0.0,0.0,0.0,0.0
63.0,0.0,0.0,0.0,0.0
63.25,0.0,0.0,0.0,0.0
63.5,0.0,0.0,0.0,0.0
63.75,0.0,0.0,0.0,0.0
64.0,0.0,0.0,0.0,0.0
64.25,0.0,0.0,0.0,0.0
64.5,0.0,0.0,0.0,0.0
64.75,0.0,0.0,0.0,0.0
65.0,0.0,0.0,0.0,0.0
65.25,0.0,0.0,0.0,0.0
65.5,0.0,0.0,0.0,0.0
65.75,0.0,0.0,0.0,0.0
66.0,0.0,0.0,0.0,0.0
66.25,0.0,0.0,0.0,0.0
66.5,0.0,0.0,0.0,0.0
66.75,0.0,0.0,0.0,0.0
67.0,0.0,0.0,0.0,0.0
67.25,0.0,0.0,0.0,0.0
67.5,0.0,0.0,0.0,0.0
67.75,0.0,0.0,0.0,0.0
68.0,0.0,0.0,0.0,0.0
68.25,0.0,0.0,0.0,0.0
68.5,0.0,0.0,0.0,0.0
68.75,0.0,0.0,0.0,0.0
69.0,0.0,0.0,0.0,0.0
69.25,0.0,0.0,0.0,0.0
69.5,0.0,0.0,0.0,0.0
69.75,0.0,0.0,0.0,0.0
70.0,0.0,0.0,0.0,0.0
70.25,0.0,0.0,0.0,0.0
70.5,0.0,0.0,0.0,0.0
70.75,0.0,0.0,0.0,0.0
71.0,0.0,0.0,0.0,0.0
71.25,0.0,0.0,0.0,0.0
71.5,0.0,0.0,0.0,0.0
71.75,0.0,0.0,0.0,0.0
72.0,0.0,0.0,0.0,0.0
72.25,0.0,0.0,0.0,0.0
72.5,0.0,0.0,0.0,0.0
72.75,0.0,0.0,0.0,0.0
73.0,0.0,0.0,0.0,0.0
73.25,0.0,0.0,0.0,0.0
73.5,0.0,0.0,0.0,0.0
73.75,0.0,0.0,0.0,0.0
74.0,0.00010260603395667242,0.0,0.0,0.0
74.25,0.0001743485155913469,0.0,0.0,0.0
74.5,0.0002393904336460695,0.0,0.0,0.0
74.75,0.00030123781721085735,0.0,0.0,0.0
75.0,0.0003613854979794273,0.0,0.0,0.0
75.25,0.0004204827111046888,0.0,0.0,0.0
75.5,0.0004788211394690309,0.0,0.0,0.0
75.75,0.0005365387293568349,0.0,0.0,0.0
76.0,0.0005937050378624562,0.0,0.0,0.0
76.25,0.0006503578230639337,0.0,0.0,0.0
76.5,0.0007065193336379116,0.0,0.0,0.0
76.75,0.0007622038834267375,0.0,0.0,0.0
77.0,0.0008174215506868004,0.0,0.0,0.0
77.25,0.0008721800660336787,0.0003585877151575413,0.0,0.0
77.5,0.0009264858147264299,0.000542752892456165,0.0,0.0
77.75,0.000980344381993778,0.0007083271562150703,0.0,0.0
78.0,0.0010337608691243505,0.0008641162316599116,0.0,0.0
78.25,0.0010867400697779361,0.0010135558011953455,0.0,0.0
78.5,0.00113928657331272,0.0011585903887940396,0.00011573287294273493,0.0
78.75,0.0011914048271301492,0.0013004200959025325,0.0008369827880998978,0.0
79.0,0.0012430991721053136,0.0014398043607043165,0.0012047111098314398,0.0
79.25,0.0012943738739108895,0.0015772322727458515,0.0015206274375691164,0.000919818717167141
79.5,0.0013452331215365876,0.0017130253830240638,0.0018141626656235227,0.0016648206725788511
79.75,0.0013956810497173094,0.0018474003175462522,0.002094438044210112,0.002260786323825703
80.0,0.0014457217417830348,0.001980506958055739,0.0023654402073830377,0.002782328409756424
80.25,0.0014953592232490598,0.002112451832551293,0.002629388459867016,0.003260419268911935
80.5,0.001544597476994064,0.002243312655319213,0.002887722117221797,0.0037108791185257173
80.75,0.001593440439339372,0.00237314752575965,0.0031414542891131936,0.0041425403595664045
81.0,0.0016418919992771397,0.00250200088450922,0.0033913277042297574,0.004560620224537043
81.25,0.0016899560052578977,0.0026299074440037373,0.003637898544418122,0.004968349856384113
81.5,0.0017376362581147387,0.00275689488453032,0.0038815888463693826,0.005367824343039063
81.75,0.001784936522530145,0.0028829857046697993,0.004122722286413832,0.005760465904708023
82.0,0.0018318605128355148,0.003008198552208907,0.004361549703116807,0.006147283807032555
82.25,0.0018784119097957352,0.0031325491692268115,0.004598267582585525,0.006529024052496835
82.5,0.001924594349392461,0.0032560510847497726,0.0048330316516901894,0.006906257820789685
82.75,0.001970411426205243,0.0033787161477696614,0.005065966771245267,0.007279435411209123
83.0,0.002015866700144975,0.0035005548980967804,0.005297174306619579,0.00764892006658302
83.25,0.002060963685440592,0.003621576861004616,0.005526737520631486,0.008015010176910975
83.5,0.0021057058629586622,0.003741790766571801,0.0057547256115429435,0.008377954290217815
83.75,0.0021500966712363068,0.003861204725867734,0.005981196733990057,0.00873796169919977
84.0,0.0021941395118272866,0.003979826349209015,0.006206200286884789,0.00909521022527826
84.25,0.0022378377496444224,0.00409766284485108,0.006429778653703699,0.009449852047589247
84.5,0.0022811947129905696,0.004214721115406717,0.006651968521805662,0.009802018243523836
84.75,0.0023242136907032085,0.0043310077872736885,0.006872801947885143,0.010151822340155991
85.0,0.002366897940832613,0.004446529281153855,0.007092307177258006,0.010499363203501588
85.25,0.002409250678305025,0.00456129183619991,0.0073105092695822105,0.010844727386616126
85.5,0.0024512750890345603,0.004675301539777743,0.0075274306501372235,0.011187990986947671
85.75,0.002492974321778557,0.00478856435159003,0.0077430915126062705,0.011529221285888791
86.0,0.002534351489645259,0.004901086126323784,0.007957510171577975,0.011868478006878846
86.25,0.0025754096741220645,0.005012872613999242,0.00817070334374198,0.01220581444087343
86.5,0.0026161519200468553,0.0051239294822513215,0.008382686371479098,0.012541278322287686
86.75,0.0026565812401483924,0.005234262319832206,0.008593473439917898,0.012874912645703063
87.0,0.002696700615576919,0.005343876655440116,0.008803077713218366,0.013206756263223762
87.25,0.0027365129951060774,0.0054527779375610486,0.009011511496065328,0.013536844454546726
87.5,0.0027760212917850025,0.005560971571394346,0.009218786324239558,0.013865209379664512
87.75,0.002815228391120639,0.005668462891647796,0.009424913091624187,0.014191880483408581
88.0,0.0028541371441358487,0.005775257189913563,0.009629902097942233,0.014516884819239073
88.25,0.002892750373271913,0.005881359707436973,0.009833763158957454,0.014840247337426615
88.5,0.0029310708678883524,0.0059867756292516505,0.01003650564145575,0.015161991145160036
88.75,0.0029691013906748553,0.006091510104743403,0.01023813851132227,0.015482137702018006
89.0,0.0030068446695660778,0.006195568231374737,0.010438670403990158,0.01580070701761871
89.25,0.0030443034068069474,0.006298955061291578,0.010638109648294924,0.01611771779380955
89.5,0.0030814802740246616,0.0064016756101314964,0.010836464291647196,0.01643318758732426
89.75,0.003118377914472281,0.006503734849345799,0.011033742143900405,0.016747132915061358
90.0,0.0031549989408950485,0.006605137703711628,0.0112299507995538,0.017059569355162063
90.25,0.0031913459400095823,0.006705889069095583,0.011425097649881866,0.017370511659037025
90.5,0.003227421470795633,0.006805993787970699,0.01161918991168287,0.01767997381126507
90.75,0.00326322806329854,0.006905456673834742,0.011812234652758602,0.017987969122870817
91.0,0.0032987682201160995,0.00700428249871593,0.012004238779321552,0.018294510278476506
91.25,0.0033340444179854045,0.0071024759958673855,0.012195209077710545,0.018599609399456152
91.5,0.0033690591082783383,0.0072000418593828885,0.012385152207855743,0.01890327810648984
91.75,0.0034038147119699325,0.007296984746589241,0.012574074721191986,0.01920552754527971
92.0,0.003438313628585543,0.007393309281086613,0.012761983066104987,0.019506368427304133
92.25,0.0034725582289609203,0.007489020046360539,0.01294888359905022,0.01980581109291968
92.5,0.0035065508607439178,0.007584121588582904,0.013134782583094973,0.020103865508239727
92.75,0.003540293844481568,0.007678618424622585,0.013319686207491355,0.02040054131875102
93.0,0.003573789477857303,0.007772515025155968,0.013503600578427921,0.020695847863487216
93.25,0.003607040032018727,0.007865815832262868,0.013686531741177399,0.02098979420354763
93.5,0.003640047755684772,0.00795852525455476,0.013868485664021102,0.021282389145202196
93.75,0.0036728148722945386,0.008050647661237975,0.01404946825404585,0.02157364125458372
94.0,0.00370534358259228,0.008142187388549438,0.014229485368568051,0.021863558884967715
94.25,0.0037376360630009264,0.008233148738839846,0.01440854279362802,0.022152150158722184
94.5,0.0037696944692519607,0.008323535981833552,0.01458664627381201,0.022439423042291073
94.75,0.003801520930076796,0.008413353353527886,0.014763801497072682,0.022725385309531054
95.0,0.0038331175574300436,0.008502605052807088,0.014940014096146759,0.023010044561806442
95.25,0.0038644864339238416,0.008591295248154274,0.015115289670004528,0.023293408259759785
95.5,0.003895629625664032,0.008679428074935713,0.015289633763066246,0.023575483711641088
95.75,0.003926549175477023,0.008767007636682478,0.015463051876879352,0.023856278094467775
96.0,0.0039572471027608525,0.008854038003532794,0.01563554947475898,0.024135798454459456
96.25,0.003987725408349629,0.008940523214499674,0.015807131971025123,0.024414051725940578
96.5,0.004017986071265356,0.009026467275791594,0.015977804750442526,0.024691044724883815
96.75,0.004048031047731715,0.00911187416022785,0.016147573149244865,0.02496678416470144
97.0,0.004077862277298117,0.00919674781540758,0.01631644247433306,0.02524127666212328
97.25,0.004107481674392954,0.009281092149977632,0.0164844179876813,0.025514528731410913
97.5,0.004136891138045606,0.009364911048014068,0.016651504921707527,0.025786546804813737
97.75,0.0041660925440404895,0.009448208360794186,0.016817708471129622,0.02605733722943082
98.0,0.00419508775063937,0.009530987904138533,0.016983033793671942,0.026326906271256334
98.25,0.004223878595458974,0.009613253476640327,0.01714748601938265,0.026595260111062613
98.5,0.00425246689742842,0.00969500883051877,0.017311070234817927,0.026862404877799007
98.75,0.004280854456324146,0.009776257702429958,0.017473791502636504,0.02712834661277741
99.0,0.004309043054460726,0.009857003791177044,0.017635654852590443,0.027393091296151306
99.25,0.0043370344529144456,0.009937250771031358,0.01779666527623469,0.02765664485187158
99.5,0.004364830398417174,0.01001700228376623,0.01795682773826246,0.02791901313237255
99.75,0.004392432615156483,0.010096261944763762,0.018116147173673824,0.02818020194001103
100.0,0.004419842812159291,0.010175033339406836,0.01827462848158712,0.028440217017196456
100.25,0.0044470626802545765,0.010253320025760293,0.018432276534085412,0.0286990640519571
100.5,0.0044740938942191,0.010331125533883934,0.018589096175265274,0.02895674868387088
100.75,0.004500938109256003,0.010408453364726289,0.018745092212247183,0.02921327650546801
101.0,0.00452759696292615,0.010485306995361987,0.018900269433134165,0.029468653053761562
101.25,0.004554072079670846,0.010561689867265245,0.019054632585752795,0.0297228838215704
101.5,0.004580365063638847,0.01063760540549652,0.019208186401637573,0.029975974257223204
101.75,0.004606477503567796,0.010713056999986703,0.019360935568443205,0.030227929772954854
102.0,0.004632410974101331,0.01078804801620814,0.019512884759552485,0.03047875572070069
102.25,0.004658167029604532,0.010862581796444393,0.01966403861099253,0.030728457432204204
102.5,0.004683747212357203,0.010936661650446822,0.0198144017350097,0.030977040188339355
102.75,0.0047091530458902575,0.011010290868964212,0.01996397871727784,0.031224509225318053
103.0,0.004734386040138705,0.01108347270902732,0.02011277410751222,0.03147086975679447
103.25,0.004759447689693108,0.011156210405007916,0.02026079244145418,0.03171612694222192
103.5,0.004784339472452881,0.011228507174025903,0.020408038217087476,0.03196028591907951
103.75,0.004809062853178114,0.011300366191556055,0.020554515911346716,0.032203351786776135
104.0,0.004833619278813317,0.011371790624369993,0.02070022996651044,0.03244532960343882
104.25,0.004858010185864903,0.011442783602858997,0.02084518481171771,0.032686224396444086
104.5,0.004882236992395039,0.011513348236418475,0.020989384831017643,0.03292604116420805
104.75,0.004906301103491939,0.01158348761202832,0.021132834403408518,0.03316478487260732
105.0,0.004930203910647413,0.01165320479221088,0.021275537865151906,0.033402460447309545
105.25,0.0049539467912711466,0.011722502809947577,0.021417499533779916,0.03363907278741274
105.5,0.004977531108122268,0.011791384679317951,0.021558723697993498,0.03387462676931241
105.75,0.005000958210825968,0.01185985339143858,0.021699214625602536,0.034109127221788826
106.0,0.005024229434903216,0.01192791191034892,0.021838976553410827,0.034342578964219994
106.25,0.005047346101345607,0.011995563178019641,0.021978013697288912,0.03457498677639381
106.5,0.005070309522207772,0.012062810114420564,0.02211633024207571,0.034806355397677846
106.75,0.005093120991586209,0.012129655615386814,0.022253930353113738,0.03503668956208661
107.0,0.005115781791794727,0.012196102554720811,0.022390818169424564,0.03526599396226149
107.25,0.005138293195767973,0.012262153782758745,0.02252699780395151,0.03549427325913279
107.5,0.0051606564581494485,0.012327812127848725,0.02266247334560667,0.035721532098678344
107.75,0.005182872824069595,0.012393080396822187,0.02279724885407841,0.03594777508825442
108.0,0.005204943528632988,0.012457961371806547,0.0229313283751309,0.03617300681709423
108.25,0.005226869789704991,0.012522457816449784,0.02306471592137327,0.03639723184315402
108.5,0.005248652816503885,0.012586572470837387,0.023197415485933792,0.03662045470558062
108.75,0.005270293805036408,0.012650308052054249,0.023329431034212478,0.036842679895258135
109.0,0.005291793939232736,0.012713667261350814,0.023460766504083352,0.037063911912247116
109.25,0.005313154392609931,0.012776652770698838,0.023591425823554113,0.037284155198275215
109.5,0.005334376325746182,0.012839267238358931,0.023721412884927684,0.03750341419769132
109.75,0.005355460886494856,0.012901513297335243,0.02385073155589068,0.037721693307182225
110.0,0.0053764092171969535,0.012963393562114622,0.023979385690597654,0.0379389969122792
110.25,0.005397222441024474,0.013024910625017871,0.024107379107930038,0.03815532936885879
110.5,0.0054179016752711195,0.01308606706041715,0.024234715615235602,0.03837069500860357
110.75,0.005438448025052667,0.013146865419271347,0.024361398985859095,0.03858509814205924
111.0,0.005458862584229118,0.013207308235176907,0.02448743297770606,0.03879854305243491
111.25,0.0054791464361512165,0.013267398017459242,0.02461282132570486,0.03901103400125816
111.5,0.0054993006542757294,0.013327137265966682,0.024737567736225152,0.03922257523135797
111.75,0.0055193263003638915,0.013386528448838697,0.024861675895174518,0.03943317095126142
112.0,0.005539224426329703,0.013445574022257878,0.024985149468593093,0.03964282535036956
112.25,0.005558996073846911,0.01350427642061336,0.025107992096514264,0.039851542599129264
112.5,0.005578642275058776,0.013562638060299337,0.025230207401079285,0.0400593268428453
112.75,0.005598164050783394,0.013620661336165574,0.025351798976117834,0.04026618220374023
113.0,0.005617562413765542,0.013678348628205272,0.02547277040054552,0.04047211278259155
113.25,0.005636838365090768,0.013735702296065466,0.025593125224624202,0.04067712265317169
113.5,0.005655992896300144,0.013792724679910107,0.02571286697786257,0.04088121587400395
113.75,0.005675026990535792,0.01384941810402962,0.02583199917253398,0.04108439647533979
114.0,0.005693941621201182,0.01390578487130778,0.02595052529303632,0.04128666846621587
114.25,0.005712737752359143,0.013961827268285987,0.026068448804285715,0.04148803583587202
114.5,0.005731416336655415,0.014017547564330712,0.026185773153378555,0.041688502557780005
114.75,0.005749978320180649,0.014072948009438369,0.026302501761401587,0.04188807256769822
115.0,0.005768424639036374,0.014128030839542172,0.02641863802972666,0.04208674979264959
115.25,0.005786756220791056,0.014182798269057661,0.0265341853357004,0.04228453813545441
115.5,0.005804973982710626,0.014237252495019836,0.02664914703926935,0.042481441472797865
115.75,0.005823078836314388,0.014291395701264475,0.02676352647972635,0.0426774636688414
116.0,0.005841071679453913,0.014345230050869295,0.02687732697386802,0.04287260855875674
116.25,0.005858953407196332,0.014398757692217545,0.026990551813218966,0.04306687995458747
116.5,0.005876724900856667,0.014451980756692517,0.02710320427447721,0.04326028166364759
116.75,0.005894387036825655,0.014504901356569677,0.027215287616517037,0.04345281745335816
117.0,0.005911940682583494,0.014557521591200384,0.027326805064338933,0.04364449108016366
117.25,0.005929386695374794,0.014609843542849221,0.02743775983894592,0.043835306276638786
117.5,0.005946725927633123,0.014661869274210426,0.027548155129192065,0.04402526675667895
117.75,0.005963959219258519,0.014713600835229101,0.027657994103993833,0.04421437621006108
118.0,0.005981087407653463,0.014765040259563822,0.02776727992378758,0.04440263831431679
118.25,0.005998111318049948,0.014816189567287363,0.02787601571235343,0.044590056717444426
118.5,0.006015031769317503,0.014867050755688727,0.027984204585364214,0.044776635057416136
118.75,0.006031849572566306,0.014917625813507973,0.028091849634954258,0.044962376935208326
119.0,0.0060485655322121135,0.014967916710057594,0.028198953933055604,0.045147285954505456
119.25,0.006065180442969664,0.015017925401052512,0.028305520531349382,0.045331365678763724
119.5,0.006081695094921957,0.01506765382788311,0.02841155245962046,0.045514619662871514
119.75,0.006098110268039636,0.015117103914113361,0.02851705273699534,0.04569705144267999
120.0,0.006114426736117173,0.015166277571359243,0.028622024347602082,0.04587866452637401
120.25,0.006130645265768897,0.015215176693726296,0.028726470275046934,0.046059462406168095
120.5,0.0061467666180639036,0.015263803163823031,0.028830393466841686,0.046239448562034546
120.75,0.0061627915431039515,0.015312158846026547,0.02893379686132236,0.046418626439095334
121.0,0.006178720787292313,0.015360245591431454,0.029036683375724293,0.0465969994859643
121.25,0.00619455508999156,0.015408065238270208,0.029139055902298372,0.04677457110596572
121.5,0.006210295181831582,0.01545561961189712,0.02924091732325662,0.04695134470087847
121.75,0.006225941786348166,0.015502910517134927,0.02934227049668192,0.04712732364951222
122.0,0.006241495624778048,0.015549939752851571,0.029443118259098622,0.04730251131097285
122.25,0.006256957405894159,0.015596709095757388,0.029543463435907746,0.047476911024805446
122.5,0.006272327835424418,0.01564322031720189,0.029643308827883574,0.04765052610918419
122.75,0.006287607612378232,0.015689475168038758,0.029742657220244606,0.04782335987279929
123.0,0.006302797428351714,0.015735475388846787,0.02984151137422497,0.04799541559453502
123.25,0.006317897968991515,0.015781222708624254,0.02993987404225651,0.0481666965430434
123.5,0.006332909913913998,0.01582671883661413,0.030037747950056204,0.04833720596490565
123.75,0.00634783393622218,0.01587196547561276,0.030135135809011393,0.04850694708874448
124.0,0.006362670701047457,0.015916964312188586,0.03023204030519011,0.04867592312389668
124.25,0.006377420871881534,0.01596171701805349,0.03032846412085055,0.04884413726596115
124.5,0.006392085103210876,0.016006225255933648,0.03042440990839035,0.04901159268651201
124.75,0.006406664042111876,0.01605049067506603,0.03051988030544206,0.049178292543712754
125.0,0.006421158332432952,0.016094514908795654,0.030614877928155648,0.049344239976440996
125.25,0.0064355686127697265,0.01613829958057056,0.03070940538372624,0.049509438103580106
125.5,0.0064498955115658285,0.01618184629969699,0.030803465251745932,0.04967389002907696
125.75,0.006464139656795376,0.016225156664002593,0.030897060103213914,0.04983759884018335
126.0,0.006478301668009667,0.01626823226126417,0.030990192485037094,0.05000056760068716
126.25,0.006492382158238663,0.0163110746630597,0.031082864927097997,0.05016279936243784
126.5,0.006506381737470646,0.01635368542828619,0.031175079943330797,0.05032429716154052
126.75,0.006520301009183882,0.016396066109297447,0.031266840028959964,0.050485064007286695
127.0,0.006534140569835256,0.01643821824309266,0.03135814766717826,0.05064510290279678
127.25,0.0065479010130315984,0.016480143352446852,0.03144900531430239,0.050804416829953514
127.5,0.00656158292619069,0.016521842951914056,0.0315394154204538,0.05096300874795423
127.75,0.006575186889817508,0.016563318543652006,0.03162938040880703,0.0511208816064026
128.0,0.006588713483046016,0.016604571617142794,0.03171890269075428,0.051278038344336085
128.25,0.0066021632741321,0.01664560365222756,0.031807984660355615,0.05143448185478938
128.5,0.006615536832160318,0.016686416113721014,0.03189662869046628,0.05159021505621064
128.75,0.006628834717755994,0.016727010460968916,0.031984837148377965,0.05174524081080634
129.0,0.006642057487209696,0.01676738813693124,0.032072612367112674,0.05189956199656631
129.25,0.006655205691757593,0.0168075505737999,0.032159956681014235,0.052053181451598096
129.5,0.006668279876994587,0.016847499197033988,0.03224687239187962,0.052206102009514144
129.75,0.006681280586860905,0.01688723541714343,0.03233336180285895,0.05235832648236194
130.0,0.006694208356346376,0.016926760631942095,0.03241942717980928,0.052509857674426286
130.25,0.006707063719617379,0.01696607623413149,0.032505070789028645,0.052660698354517255
130.5,0.0067198472012767185,0.017005183602425644,0.03259029487042775,0.05281085130621488
130.75,0.00673255932628225,0.017044084105282353,0.03267510165722265,0.05296031926451317
131.0,0.006745200611548929,0.017082779097794987,0.03275949335303796,0.05310910497346999
131.25,0.006757771572022286,0.017121269930451266,0.03284347215613037,0.05325721114359672
131.5,0.0067702727160442455,0.01715955793818469,0.032927040244487005,0.05340464048291693
131.75,0.006782704548092933,0.017197644448330385,0.03301019978369424,0.053551395674776625
132.0,0.0067950675678664085,0.017235530776797958,0.03309295292056946,0.05369747939106251
132.25,0.006807362272164497,0.017273218230320353,0.03317530178188699,0.05384289428785127
132.5,0.006819589153757355,0.017310708102635797,0.033257248485600854,0.05398764300722991
132.75,0.00683174869684644,0.017348001681757985,0.03333879513041893,0.05413172817215983
133.0,0.006843841386359628,0.017385100241569917,0.033419943803682184,0.05427515239483549
133.25,0.006855867700516716,0.017422005047253553,0.03350069656808863,0.0544179182678719
133.5,0.006867828113787167,0.017458717359621234,0.033581055478557165,0.054560028367953706
133.75,0.006879723097964363,0.017495238418885783,0.033661022573255206,0.05470148526975338
134.0,0.006891553117342686,0.0175315694635505,0.03374059987352007,0.054842291511673746
134.25,0.006903318636293565,0.01756771171975191,0.03381978938387986,0.05498244963539589
134.5,0.006915020111513237,0.01760366640705313,0.03389859309841148,0.055121962157967275
134.75,0.006926657999936858,0.01763943473116858,0.03397701299131839,0.055260831589316606
135.0,0.006938232748146755,0.01767501788950465,0.034055051022250815,0.05539906041449827
135.25,0.006949744806563518,0.017710417071337803,0.034132709142843165,0.05553665111713224
135.5,0.006961194615846655,0.01774563345713176,0.03420998927378305,0.05567360615368111
135.75,0.0069725826159066084,0.017780668215356954,0.034286893338177915,0.055809927977481966
136.0,0.00698390924180925,0.017815522507180548,0.034363423238233715,0.05594561901826367
136.25,0.006995174924561587,0.017850197484328145,0.03443958085417931,0.056080681694509416
136.5,0.007006380092357878,0.017884694288890612,0.03451536805982336,0.0562151184154831
136.75,0.0070175251697977,0.017919014056066107,0.03459078671299931,0.05634893157118581
137.0,0.007028610577225924,0.017953157906962725,0.03466583865558226,0.05648212354071047
137.25,0.0070396367307581365,0.017987126959074562,0.03474052571384023,0.05661469668805674
137.5,0.007050604045850117,0.018020922319153643,0.0348148497014682,0.056746653358411336
137.75,0.0070615129296270895,0.018054545083938667,0.03488881241733033,0.056877995896346345
138.0,0.007072363791133296,0.018087996341127344,0.03496241564612301,0.05700872661827816
138.25,0.007083157031887999,0.018121277173392736,0.03503566115705414,0.05713884783629464
138.5,0.0070938930521611265,0.018154388649684217,0.03510855071141483,0.05726836184648265
138.75,0.007104572247067287,0.018187331835625598,0.03518108604043446,0.05739727093408531
139.0,0.007115195011188846,0.018220107782272787,0.03525326888094771,0.057525577366293934
139.25,0.007125761732607483,0.01825271753620461,0.035325100941318244,0.05765328340004361
139.5,0.00713627279815976,0.018285162133875765,0.03539658392489908,0.05778039127754164
139.75,0.007146728592358098,0.018317442604291356,0.035467719515367424,0.05790690323327041
140.0,0.007157129493247427,0.018349559967308693,0.035538509387509354,0.05803282147980093
140.25,0.007167475878241958,0.01838151523395304,0.03560895519596752,0.0581581482266631
140.5,0.007177768120060768,0.018413309409147427,0.035679058589589197,0.05828288566509654
140.75,0.007188006590000184,0.018444943485715903,0.03574882119716616,0.05840703596979724
141.0,0.007198191655002351,0.018476418452032295,0.0358182446374431,0.058530601314413566
141.25,0.0072083236794987515,0.01850773528517502,0.03588733051473092,0.05865358384946884
141.5,0.007218403023534825,0.018538894955300478,0.03595608041976073,0.05877598571697229
141.75,0.007228430047676482,0.018569898426134657,0.036024495931294975,0.05889780904946473
142.0,0.007238405106014145,0.01860074664941469,0.03609257861058479,0.0590190559605035
142.25,0.00724832854975932,0.018631440573429137,0.03616033001318231,0.059139728558975424
142.5,0.00725820073134531,0.018661981133168304,0.03622775167470671,0.059259828936390146
142.75,0.007268021992696494,0.01869236925856277,0.03629484511973713,0.05937935917545634
143.0,0.007277792681748552,0.01872260587364516,0.03636161186430886,0.05949832134251265
143.25,0.0072875131364463774,0.018752691889309947,0.03642805340351618,0.059616717496506766
143.5,0.0072971836975221915,0.018782628212877128,0.03649417122662513,0.059734549688148064
143.75,0.007306804698120617,0.018812415742180066,0.036559966805541855,0.0598518199382676
144.0,0.0073163764698670475,0.018842055366367294,0.036625441602835096,0.05996853028679627
144.25,0.007325899345612119,0.018871547967548086,0.036690597071001196,0.060084682732015615
144.5,0.007335373649742016,0.018900894421706615,0.03675543463961528,0.060200279278935565
144.75,0.00734479970771329,0.01893009559323522,0.0368199557364961,0.06031532191020528
145.0,0.007354177842100462,0.018959152341457175,0.036884161772965385,0.06042981260983726
145.25,0.007363508370071381,0.01898806551660992,0.03694805414721403,0.060543753341392836
145.5,0.007372791608897367,0.01901683596232928,0.03701163424343035,0.060657146055414835
145.75,0.007382027874429764,0.01904546451578426,0.03707490344129871,0.060769992702358167
146.0,0.007391217475319012,0.01907395200203843,0.0371378631048187,0.060882295205356485
146.25,0.007400360721276256,0.019102299243941134,0.03720051457805562,0.060994055491527366
146.5,0.007409457919757556,0.019130507052031565,0.03726285920516226,0.06110527547356304
146.75,0.007418509372943527,0.019158576230883906,0.03732489831332808,0.06121595704793803
147.0,0.007427515383072292,0.019186507577371392,0.037386633215512166,0.06132610210271494
147.25,0.007436476249334967,0.019214301881780083,0.037448065216168835,0.06143571252233082
147.5,0.007445392268072948,0.01924195992842126,0.0375091956097533,0.06154479017127068
147.75,0.007454263733388866,0.01926948248844562,0.03757002567144374,0.061653336904671896
148.0,0.007463090937136818,0.019296870330739013,0.03763055667700055,0.06176135457400456
148.25,0.007471874168615833,0.019324124214194827,0.03769078987889607,0.06186884501616019
148.5,0.0074806137155999375,0.019351244889838748,0.03775072652899514,0.06197581005496611
148.75,0.007489309862034554,0.019378233103974907,0.0378103678577566,0.06208225150790758
149.0,0.0074979628902723805,0.019405089592140712,0.0378697150907823,0.06218817118223674
149.25,0.007506573082229462,0.01943181508520153,0.03792876944528123,0.06229357087373444
149.5,0.007515140713418966,0.01945841030486717,0.03798753211603989,0.0623984523681389
149.75,0.00752366606226107,0.019484875963056147,0.0380460043013664,0.06250281744885822
150.0,0.007532149400836907,0.01951121277199963,0.03810418718004227,0.06260666787182556
150.25,0.007540590999908781,0.019537421426996993,0.03816208191783721,0.06271000540364424
150.5,0.007548991130197802,0.019563502622689688,0.038219689681993074,0.06281283178657748
150.75,0.007557350057093792,0.019589457044327796,0.038277011613114365,0.06291514875757631
151.0,0.007565668047583629,0.019615285369124047,0.0383340488550008,0.0630169580506843
151.25,0.007573945362347678,0.01964098826586058,0.03839080253155913,0.06311826138208332
151.5,0.007582182263431658,0.019666566400473595,0.03844727376159618,0.06321906045577252
151.75,0.007590379009253856,0.01969202042634266,0.038503463653976056,0.06331935698067026
152.0,0.007598535856130906,0.019717350994351124,0.0385593733023013,0.0634191526411616
152.25,0.007606653058017776,0.019742558741622895,0.0386150037998525,0.0635184491237708
152.5,0.007614730868570452,0.0197676443033874,0.0386703562196713,0.06361724809720037
152.75,0.007622769538233709,0.019792608309118664,0.038725431626742246,0.06371555122808115
153.0,0.007630769312742425,0.019817451374919415,0.03878023108035533,0.06381336016835837
153.25,0.007638730442097175,0.019842174113521294,0.038834755631150575,0.06391067656706273
153.5,0.00764665316833868,0.019866777127816926,0.03888900631431369,0.06400750205617545
153.75,0.007654537735144351,0.019891261017504158,0.03894298415795383,0.06410383826984045
154.0,0.007662384381856513,0.01991562637201927,0.038996690182407256,0.06419968682063537
154.25,0.007670193347448673,0.019939873773553884,0.03905012539548247,0.06429504932238839
154.5,0.007677964869640785,0.019964003799880725,0.03910329079966024,0.06438992737863547
154.75,0.007685699182126582,0.0199880170176554,0.03915618738467641,0.0644843225803764
155.0,0.0076933965179089014,0.020011913987335594,0.03920881613199345,0.06457823651959371
155.25,0.007701057108299936,0.020035695268030507,0.039261178018007215,0.06467167076069158
155.5,0.007708681181589183,0.020059361399672238,0.03931327400290208,0.06476462687705364
155.75,0.007716268965060169,0.02008291292555464,0.039365105040180204,0.06485710643456288
156.0,0.007723820684401028,0.020106350378493065,0.0394166720801854,0.06494911097816969
156.25,0.007731336562212587,0.02012967428550061,0.03946797606044772,0.06504064205534776
156.5,0.007738816821876604,0.02015288516139746,0.03951901790320367,0.06513170119597111
156.75,0.00774626168053405,0.020175983521271368,0.03956979853614184,0.06522228993515045
157.0,0.007753671357740299,0.02019896986606673,0.03962031887083528,0.06531240978454811
157.25,0.007761046068528121,0.020221844694209734,0.03967057980470168,0.06540206226015677
157.5,0.007768386028055518,0.02024460849741705,0.039720582237067426,0.0654912488670778
157.75,0.007775691447274302,0.02026726175746818,0.03977032705500605,0.0655799710967182
158.0,0.007782962538191884,0.020289804948616208,0.039819815137490444,0.06566823044059467
158.25,0.007790199508553752,0.020312238543441552,0.0398690473563339,0.06575602837833472
158.5,0.007797402564839517,0.020334563001660255,0.03991802457217286,0.06584336637939892
158.75,0.007804571914351688,0.02035677877972364,0.039966747641004385,0.06593024591234231
159.0,0.007811707757724773,0.020378886324798673,0.04001521740916614,0.0660166684293535
159.25,0.007818810296975842,0.020400886080733205,0.04006343471653162,0.06610263538797767
159.5,0.007825879731552576,0.020422778476351766,0.040111400396294794,0.06618814822888464
159.75,0.007832916260293032,0.020444563944344907,0.040159115273137314,0.06627320838252393
160.0,0.007839920077975182,0.020466242903523835,0.04020658016291989,0.06635781727715706
160.25,0.007846891378342824,0.02048781576578973,0.04025379587473621,0.06644197634224147
160.5,0.007853830354182634,0.020509282943160345,0.04030076321465659,0.06652568698012651
160.75,0.007860737195511502,0.020530644831695755,0.04034748297230717,0.06660895060547478
161.0,0.007867612091087217,0.02055190182450617,0.04039395594016337,0.06669176861115833
161.25,0.007874455227334431,0.020573054310012218,0.04044018289764306,0.06677414238886037
161.5,0.007881266788462904,0.020594102669198255,0.0404861646212229,0.06685607333098487
161.75,0.00788804695863099,0.02061504727458585,0.040531901875226595,0.06693756280436958
162.0,0.007894795916613684,0.02063588849251885,0.040577395423023965,0.06701861218593974
162.25,0.007901513842716756,0.02065662668178514,0.040622646019284225,0.06709922284384895
162.5,0.007908200913450125,0.020677262198671276,0.04066765440598452,0.06717939612875812
162.75,0.00791485730417929,0.020697795389210016,0.04071242132986308,0.06725913339333767
163.0,0.007921483187606215,0.020718226593463562,0.04075694752322656,0.06733843598230571
163.25,0.007928078735112032,0.020738556145978082,0.040801233715282326,0.06741730523249156
163.5,0.007934644115198952,0.020758784373403172,0.04084528062674453,0.06749574247091772
163.75,0.007941179494626138,0.02077891160107792,0.04088908897481547,0.06757374902831126
164.0,0.007947685038856567,0.020798938139618084,0.040932659467856514,0.06765132621631631
164.25,0.007954160912005404,0.02081886429911295,0.04097599281053821,0.06772847534124127
164.5,0.007960607272345821,0.020838690381199898,0.04101908970045498,0.06780519771550564
164.75,0.007967024279528556,0.02085841668370625,0.041061950831085436,0.06788149463054483
165.0,0.007973412089800846,0.020878043496852516,0.04110457688525271,0.06795736738376856
165.25,0.007979770857836188,0.020897571103525747,0.041146968545981544,0.06803281726171306
165.5,0.007986100734648338,0.020916999783980428,0.04118912648785633,0.06810784553023286
165.75,0.00799240187121708,0.020936329808089793,0.04123105137975669,0.06818245347288521
166.0,0.007998674412975526,0.020955561440640702,0.04127274388736746,0.06825664235573248
166.25,0.008004918507227066,0.020974694945542494,0.0413142046700945,0.0683304134296785
166.5,0.008011134294743094,0.020993730574270897,0.04135543437754219,0.06840376795186609
166.75,0.00801732191688631,0.021012668575741245,0.041396433660364274,0.06847670717639831
167.0,0.008023481510477382,0.021031509194342046,0.041437203162712155,0.06854923233944188
167.25,0.008029613211410158,0.021050252666444225,0.04147774352078404,0.06862134468147074
167.5,0.008035717152571786,0.02106889922350086,0.041518055367808504,0.06869304542283006
167.75,0.008041793463309355,0.021087449090322563,0.04155813933221886,0.06876433579821661
168.0,0.00804784227219213,0.02110590248946531,0.041597996038998275,0.0688352170160682
168.25,0.008053863704156061,0.02112425963521747,0.04163762610747623,0.06890569029545635
168.5,0.008059857878796595,0.021142520735869308,0.041677030145489624,0.06897575683428236
168.75,0.008065824919059383,0.021160686001042484,0.04171620877214943,0.0690454178357407
169.0,0.008071764938799908,0.021178755624569945,0.041755162584011796,0.06911467449473774
169.25,0.008077678052451631,0.021196729802923864,0.04179389218509977,0.0691835279974975
169.5,0.008083564371931695,0.02121460872644443,0.04183239817355444,0.06925197952658868
169.75,0.008089424003064227,0.02123239257785059,0.04187068113871506,0.0693200302626118
170.0,0.00809525705121894,0.02125008153674468,0.04190874166647607,0.0693876813657357
170.25,0.008101063619114446,0.021267675777944417,0.0419465803457828,0.06945493401265823
170.5,0.008106843803366348,0.021285175471877027,0.0419841977509634,0.06952178935792963
170.75,0.008112597700485225,0.021302580781392688,0.04202159445990006,0.06958824855753853
171.0,0.008118325402656779,0.021319891869601815,0.042058771044330534,0.06965431275805045
171.25,0.008124026999153489,0.021337108891587908,0.04209572807081541,0.06971998310877625
171.5,0.00812970257317358,0.021354231999254347,0.042132466104801924,0.06978526074874569
171.75,0.008135352208641367,0.021371261338200664,0.04216898570205574,0.06985014680553636
172.0,0.008140975983276899,0.021388197054550417,0.04220528742565577,0.06991464240982914
172.25,0.008146573972359072,0.021405039283693528,0.04224137182438126,0.06997874868164367
172.5,0.008152146247304315,0.021421788164022404,0.04227723944719575,0.07004246674099512
172.75,0.008157692876025635,0.021438443824031816,0.04231289084070955,0.07010579769309055
173.0,0.008163213922527501,0.021455006390960873,0.042348326545459614,0.07016874264358686
173.25,0.008168709447100797,0.021471475988144695,0.042383547106831454,0.07023130269178957
173.5,0.00817417950672672,0.02148785273563325,0.04241855305424336,0.07029347893007465
173.75,0.008179624153574871,0.021504136748535796,0.04245334492333264,0.07035527244447115
174.0,0.00818504343762727,0.021520328139287503,0.042487923242724435,0.07041668431704107
174.25,0.008190437401827677,0.0215364270170344,0.042522288539830644,0.07047771562282756
174.5,0.008195806089104085,0.02155243348738667,0.04255644133679537,0.07053836743892106
174.75,0.008201149535621677,0.021568347651865327,0.0425903821557605,0.07059864082664324
175.0,0.008206467774091064,0.021584169613668047,0.04262411151199208,0.07065853686318224
175.25,0.00821176083453068,0.021599899463565553,0.04265762992011091,0.0707180566006449
175.5,0.008217028739421539,0.021615537297343446,0.04269093789035194,0.07077720109571706
175.75,0.008222271510721635,0.021631083203345947,0.04272403593330498,0.0708359714169795
176.0,0.008227489164539081,0.021646537274898847,0.042756924554606446,0.07089436859978049
176.25,0.008232681712057155,0.02166189959072362,0.04278960425773359,0.07095239368783268
176.5,0.008237849161906508,0.02167717023799809,0.042822075545057015,0.07101004771729169
176.75,0.008242991517704579,0.021692349295222346,0.042854338914222634,0.07106733171675605
177.0,0.008248108778253771,0.021707436837510086,0.042886394862974964,0.0711242467063169
177.25,0.008253200937576421,0.021722432945251224,0.04291824388631493,0.07118079369179497
177.5,0.008258267987126588,0.02173733768926467,0.04294988647258746,0.07123697369169069
177.75,0.008263309912081795,0.021752151141790632,0.04298132311492031,0.07129278768671998
178.0,0.008268326695081818,0.021766873372375484,0.04301255429811146,0.07134823667713608
178.25,0.008273318313650635,0.02178150444651661,0.043043580504579904,0.07140332165247276
178.5,0.008278284740430575,0.021796044436312778,0.0430744022162699,0.07145804358810226
178.75,0.008283225944065609,0.02181049339919161,0.043105019910668396,0.07151240347219456
179.0,0.008288141888594058,0.021824851400904288,0.04313543406483333,0.07156640227823052
179.25,0.008293032534847478,0.021839118505320387,0.0431656451517175,0.0716200409994503
179.5,0.00829789783799828,0.02185329477043818,0.04319565364552558,0.0716733206067981
179.75,0.008302737750163103,0.021867380255205404,0.0432254600177262,0.07172624210247891
180.0,0.008307552218753234,0.02188137501727816,0.04325506474277141,0.07177880648377233
180.25,0.008312341184903316,0.021895279116322497,0.043284468289731315,0.07183101475192588
180.5,0.008317104590970792,0.02190909260777385,0.04331367113126472,0.07188286789109899
180.75,0.00832184236993716,0.021922815545187158,0.04334267373379985,0.07193436686812227
181.0,0.00832655445190178,0.021936447987409124,0.04337147656346696,0.0719855126275104
181.25,0.008331240765682035,0.02194998998285702,0.0434000800792389,0.07203630609743072
181.5,0.008335901232666365,0.02196344158919672,0.0434284847396027,0.07208674817773097
181.75,0.008340535773870172,0.0219768028576921,0.04345669099725047,0.07213683975969909
182.0,0.00834514430274913,0.021990073842640623,0.04348469930215648,0.07218658170719028
182.25,0.008349726732209906,0.02200325459712893,0.04351251009738055,0.07223597489220612
182.5,0.008354282970476024,0.022016345175533747,0.04354012382715178,0.07228502017591243
182.75,0.008358812922360626,0.02202934562845038,0.0435675409368832,0.07233371841255654
183.0,0.008363316490101025,0.022042256011827188,0.04359476187315492,0.0723820704689393
183.25,0.008367793569465376,0.02205507637725712,0.04362178708431674,0.07243007723876005
183.5,0.008372244058310385,0.02206780677830178,0.043648617026561976,0.07247773961945025
183.75,0.008376667846486496,0.022080447269996473,0.043675252166809564,0.07252505854164326
184.0,0.008381064825158213,0.0220929979039568,0.043701692975025797,0.07257203497734643
184.25,0.00838543487991561,0.022105458732830874,0.04372793992388324,0.07261866992566546
184.5,0.008389777894087236,0.022117829814433776,0.04375399346648434,0.07266496443228121
184.75,0.008394093750125897,0.022130111205315606,0.04377985403689166,0.07271091959887421
185.0,0.008398382327390985,0.022142302965380223,0.04380552205690469,0.07275653657627235
185.25,0.008402643502213092,0.02215440515365219,0.04383099793116951,0.07280181635452276
185.5,0.008406877149244152,0.022166417835191243,0.04385628205680625,0.07284675972472687
185.75,0.008411083143577414,0.02217834106951333,0.043881374826664654,0.07289136733222534
186.0,0.00841526135513282,0.02219017491784614,0.04390627663413316,0.07293563973984085
186.25,0.008419411654482234,0.022201919438726625,0.04393098788304295,0.07297957745595784
186.5,0.0084235339111709,0.02221357469206442,0.0439555089899315,0.07302318099046445
186.75,0.008427627992630082,0.022225140739004168,0.04397984039714942,0.07306645086869246
187.0,0.008431693766129067,0.02223661764063145,0.04400398258042282,0.07310938767525066
187.25,0.00843573109824991,0.02224800546369976,0.04402793604304911,0.07315199206519019
187.5,0.0084397398546463,0.022259304285676906,0.04405170133331415,0.07319426479547975
187.75,0.008443719900621094,0.022270514188075907,0.04407527905252007,0.07323620672998832
188.0,0.008447671101322163,0.022281635273761147,0.04409866985062871,0.0732778188596992
188.25,0.008451593323391293,0.02229266762559301,0.04412187408908119,0.07331910231188843
188.5,0.008455486432926929,0.02230361132255365,0.04414489201791261,0.07336005835783865
188.75,0.008459350296286416,0.022314466425928714,0.044167723820378146,0.0734006884097278
189.0,0.008463184780767019,0.02232523299041489,0.04419036966735712,0.07344099403652571
189.25,0.008466989754574605,0.022335911072111747,0.044212829757015015,0.0734809769659801
189.5,0.008470765084298115,0.022346500731862173,0.04423510432621569,0.0735206390643981
189.75,0.008474510644435496,0.022357002044276264,0.044257193696155106,0.0735599823735189
190.0,0.008478226306541714,0.022367415105389643,0.044279098285259444,0.07359900906168892
190.25,0.008481911948279297,0.022377740044795758,0.04430081861723645,0.07363771841230005
190.5,0.00848556744587059,0.02238797702733386,0.04432235534587248,0.0736761070857943
190.75,0.00848919267670789,0.022398126263047047,0.044343709246728924,0.07371417276421788
191.0,0.008492787518211697,0.022408188013568475,0.04436488124400384,0.0737519140195877
191.25,0.008496351851143835,0.02241816225030835,0.04438587238627667,0.07378933027649826
191.5,0.008499885563234555,0.022428048905060338,0.044406683871392794,0.07382642170192
191.75,0.00850338854997168,0.022437847910286024,0.04442731702716918,0.07386318914439105
192.0,0.008506860720773224,0.022447559239775705,0.0444477733242139,0.07389963407093436
192.25,0.00851030197335012,0.022457182939718434,0.04446804913183344,0.0739357584795215
192.5,0.00851371219628061,0.022466719143485747,0.04448814280559654,0.07397156489048307
192.75,0.008517091276488475,0.0224761680936425,0.04450805348404785,0.07400705624132975
193.0,0.008520439107166267,0.02248553014902277,0.0445277809946667,0.0740422358798396
193.25,0.008523755601018479,0.022494805787077077,0.04454732577874232,0.07407710748245488
193.5,0.008527040698411925,0.022503995613256222,0.044566688822726075,0.07411167504510718
193.75,0.00853029437597197,0.022513100351397197,0.044585871569201796,0.07414594282013454
194.0,0.008533516654779083,0.022522120846558025,0.044604875888393014,0.0741799152882594
194.25,0.00853670734972578,0.022531053873599882,0.04462370400193727,0.07421359714522957
194.5,0.008539866285034226,0.02253989879999585,0.0446423584349116,0.0742469932392904
194.75,0.008542993339868188,0.022548655566697606,0.044660841980022514,0.07428010855916245
195.0,0.008546088473105895,0.02255732460625448,0.04467915764855768,0.07431294822128809
195.25,0.008549151742319072,0.022565906760041887,0.04469730864053911,0.07434548398995222
195.5,0.008552183311606232,0.022574403217006767,0.044715298301605255,0.0743776295123979
195.75,0.008555183453595738,0.022582815452119265,0.04473313010797986,0.07440940225452142
196.0,0.008558152544867248,0.022591145173459504,0.044750807623731514,0.07444081884437015
196.25,0.008561088797394145,0.02259939427529667,0.044768255960507375,0.07447189507945673
196.5,0.008563992120402597,0.02260756480572046,0.044785495101528294,0.07450264600402523
196.75,0.008566862810070797,0.02261565891935935,0.04480253646235299,0.07453308592256658
197.0,0.008569701463528201,0.022623678863498364,0.04481939076970587,0.0745632284429556
197.25,0.008572508906202092,0.022631575354124633,0.04483606811426588,0.07459308652159269
197.5,0.008575286137066263,0.022639376219312668,0.04485257797054265,0.07462267246866894
197.75,0.008578034274702384,0.022647088176039,0.04486892925306396,0.0746519980139384
198.0,0.008580754522113487,0.022654717418237436,0.044885130340313495,0.07468107430562387
198.25,0.008583428307774144,0.022662269654334377,0.044901189108204065,0.07470991195540577
198.5,0.00858606863470568,0.02266975014821604,0.044917112961272654,0.07473852106723111
198.75,0.008588678838169717,0.02267716375443163,0.044932908862880705,0.0747669112445628
199.0,0.008591261882807899,0.022684514944971923,0.04494858336296126,0.0747950916342921
199.25,0.008593820397576835,0.022691807849797296,0.04496414261339199,0.07482307094210494
199.5,0.008596356721173759,0.02269904627558028,0.04497959240352101,0.0748508574481157
199.75,0.008598872927186862,0.022706233728380543,0.044994938179423905,0.07487845903277268
200.0,0.008601370860895186,0.022713373447091456,0.04501018505920085,0.07490588319809799


==> Data/profit_ratio30kc.csv <==
kc,profit_ratio
0.65,0.9340657035812164
0.7,0.9069981275642409
0.75,0.8651119109553904
0.8,0.7976180849616896
0.85,0.685151223228055
0.9,0.49875558216543847
0.95,0.23116380563486946
1.0,0.015229654181473217


==> Data/prop_vs_profit.csv <==
t,prop,profit
0,0.021422853,0.039420403
0.5,0.023649454,0.043403701
1,0.025839322,0.04733003
1.5,0.027993595,0.051201691
2,0.030113254,0.05502064
2.5,0.032199172,0.058788577
3,0.034252142,0.062507018
3.5,0.036272906,0.066177335
4,0.038262166,0.069800798
4.5,0.040220598,0.073378592
5,0.042148852,0.076911842
5.5,0.044047568,0.080401595
6,0.045917369,0.083848828
6.5,0.047758853,0.087254581
7,0.049572616,0.090619807
7.5,0.051359237,0.093945429
8,0.053119288,0.097232344
8.5,0.054853325,0.10048142
9,0.056561896,0.103693505
9.5,0.058245534,0.10686942
10,0.059904764,0.110009964
10.5,0.061540094,0.113115916
11,0.063152027,0.116188033
11.5,0.064741048,0.11922705
12,0.066307634,0.122233686
12.5,0.06785225,0.125208638
13,0.069375351,0.128152586
13.5,0.070877377,0.13106619
14,0.07235876,0.133950094
14.5,0.073819922,0.136804926
15,0.075261273,0.139631294
15.5,0.076683211,0.142429793
16,0.078086128,0.145201002
16.5,0.079470402,0.147945483
17,0.080836403,0.150663785
17.5,0.082184493,0.153356442
18,0.083515023,0.156023975
18.5,0.084828335,0.15866689
19,0.086124762,0.161285681
19.5,0.087404631,0.16388083
20,0.088668258,0.166452806
20.5,0.089915951,0.169002066
21,0.091148013,0.171529057
21.5,0.092364736,0.174034212
22,0.093566406,0.176517956
22.5,0.094753302,0.178980702
23,0.095925696,0.181422855
23.5,0.097083853,0.183844808
24,0.098228031,0.186246945
24.5,0.099358483,0.188629643
25,0.100475454,0.190993267
25.5,0.101579184,0.193338176
26,0.102669907,0.195664718
26.5,0.103747852,0.197973237
27,0.10481324,0.200264066
27.5,0.105866289,0.202537532
28,0.106907212,0.204793953
28.5,0.107936215,0.207033642
29,0.108953501,0.209256904
29.5,0.109959316,0.211463507
30,0.11095383,0.213653949
30.5,0.111937208,0.215828736
31,0.112909632,0.217988142
31.5,0.113871283,0.220132434
32,0.114822337,0.222261871
32.5,0.115762964,0.224376709
33,0.116693334,0.226477198
33.5,0.117613608,0.228563581
34,0.118523949,0.230636098
34.5,0.119424511,0.232694981
35,0.120315449,0.234740461
35.5,0.121196912,0.236772761
36,0.122069047,0.2387921
36.5,0.122931996,0.240798694
37,0.1237859,0.242792754
37.5,0.124630895,0.244774485
38,0.125467116,0.24674409
38.5,0.126294694,0.248701768
39,0.127113758,0.250647714
39.5,0.127924432,0.252582118
40,0.128726841,0.254505168
40.5,0.129521103,0.256417049
41,0.130307338,0.258317941
41.5,0.131085661,0.260208022
42,0.131856184,0.262087466
42.5,0.132619018,0.263956446
43,0.133374272,0.265815128
43.5,0.134122052,0.267663681
44,0.134862462,0.269502267
44.5,0.135595603,0.271331046
45,0.136321576,0.273150177
45.5,0.137040479,0.274959816
46,0.137752406,0.276760116
46.5,0.138457454,0.278551228
47,0.139155712,0.280333302
47.5,0.139847273,0.282106484
48,0.140532223,0.283870919
48.5,0.141210652,0.28562675
49,0.141882642,0.287374117
49.5,0.142548278,0.28911316
50,0.143207642,0.290844015
50.5,0.143860815,0.292566818
51,0.144507874,0.294281701
51.5,0.145149102,0.29598645
52,0.145784399,0.297683065
52.5,0.146413819,0.299371895
53,0.147037436,0.301053054
53.5,0.147655322,0.302726656
54,0.148267546,0.30439281
54.5,0.14887418,0.306051626
55,0.14947529,0.307703212
55.5,0.150070944,0.309347674
56,0.150661207,0.310985117
56.5,0.151246144,0.312615645
57,0.151825818,0.314239359
57.5,0.152400291,0.315856361
58,0.152969624,0.317466751
58.5,0.153533877,0.319070627
59,0.154093109,0.320668088
59.5,0.154647378,0.322259228
60,0.15519674,0.323844146
60.5,0.155741252,0.325422934
61,0.156280967,0.326995688
61.5,0.156815941,0.328562499
62,0.157346226,0.330123461
62.5,0.157871873,0.331678664
63,0.158392934,0.333228199
63.5,0.15890946,0.334772156
64,0.159421498,0.336310625
64.5,0.159929099,0.337843693
65,0.16043231,0.339371448
65.5,0.160931176,0.340893978
66,0.161425746,0.342411369
66.5,0.161916063,0.343923706
67,0.162402173,0.345431076
67.5,0.162884119,0.346933561
68,0.163361945,0.348431246
68.5,0.163835693,0.349924214
69,0.164305404,0.351412547
69.5,0.16477112,0.352896327
70,0.165232881,0.354375634
70.5,0.165690882,0.35584866
71,0.166145258,0.357314262
71.5,0.166595806,0.358775294
72,0.167042565,0.360231824
72.5,0.167485572,0.361683921
73,0.167924865,0.363131654
73.5,0.168360478,0.364575089
74,0.168792448,0.366014293
74.5,0.169220809,0.367449335
75,0.169645597,0.36888028
75.5,0.170066844,0.370307195
76,0.170484584,0.371730148
76.5,0.17089885,0.373149203
77,0.171309674,0.374564427
77.5,0.171717088,0.375975885
78,0.172121122,0.377383644
78.5,0.172521809,0.378787769
79,0.172919177,0.380188325
79.5,0.173313257,0.381585377
80,0.173704078,0.38297899
80.5,0.174091669,0.384369229
81,0.174476058,0.385756158
81.5,0.174857274,0.387139841
82,0.175235343,0.388520343
82.5,0.175610294,0.389897725
83,0.175982153,0.391272053
83.5,0.176350946,0.392643389
84,0.176716699,0.394011794
84.5,0.177079439,0.395377332
85,0.17743919,0.396740064
85.5,0.177795977,0.39810005
86,0.17815011,0.399453792
86.5,0.178501548,0.400802017
87,0.178850103,0.402147365
87.5,0.179195797,0.403489895
88,0.179538654,0.404829664
88.5,0.179878695,0.406166729
89,0.180215944,0.40750115
89.5,0.180550421,0.408832985
90,0.180882149,0.410162291
